Decentralized PI-control and Anti-windup in Resource Sharing Networks

We consider control of multiple stable first-order \review{agents} which have a control coupling described by an M-matrix. These agents are subject to incremental sector-bounded \review{input} nonlinearities. We show that such plants can be globally asymptotically stabilized to a unique equilibrium using fully decentralized proportional-integral controllers equipped with anti-windup and subject to local tuning rules. In addition, we show that when the nonlinearities correspond to the saturation function, the closed loop asymptotically minimizes a weighted 1-norm of the agents state mismatch. The control strategy is finally compared to other state-of-the-art controllers on a numerical district heating example.

==> data/costs.csv <==
strategies,infnorm,onenorm,twonorm
decentralized,0.1739261508875924,0.6669815194142181,3.518992020334406
coordinating,0.125853691030363,0.8954321630139861,3.5221030676252445
static,0.2821995924004673,1.955125070919183,3.4919570682832557


==> data/t.csv <==
t,t_out
0.0,-0.9999999999999999
0.6733466933867736,-0.6077027275540473
1.346693386773547,-0.19485345238910143
2.0200400801603204,0.10566140452362235
2.693386773547094,0.184931604090042
3.3667334669338675,0.22606373726981605
4.040080160320641,0.3064179702570895
4.713426853707415,0.44160563318933593
5.386773547094188,0.5716848018373695
6.060120240480962,0.7164052215576506
6.733466933867735,0.9344912663541503
7.406813627254509,1.0553291564882266
8.080160320641282,1.1100574340279135
8.753507014028056,1.235311121469136
9.42685370741483,1.4362793439088164
10.100200400801603,1.7604124286342553
10.773547094188377,2.2492356419430584
11.446893787575151,2.647120580195843
12.120240480961924,2.6464050226123
12.793587174348698,2.0027860088755958
13.46693386773547,1.4105459955400954
14.140280561122244,0.8813638521635768
14.813627254509019,0.38485404547167373
15.486973947895791,0.8523825218182962
16.160320641282564,1.458940108487183
16.83366733466934,1.2587199952430244
17.507014028056112,1.0836457955041
18.180360721442884,1.1472403196199377
18.85370741482966,1.4486429936121916
19.527054108216433,1.606337967121344
20.200400801603205,1.5690833603789494
20.87374749498998,1.3541630473939603
21.547094188376754,1.0205919872897697
22.220440881763526,0.7144571044426957
22.893787575150302,0.649227345385729
23.567134268537075,1.2866201550042475
24.240480961923847,2.0218016160175205
24.91382765531062,2.4533327236027462
25.587174348697395,2.7836768028001115
26.260521042084168,3.1608670531749166
26.93386773547094,3.5734805141936796
27.607214428857716,3.702088548738893
28.28056112224449,3.4348068006770722
28.95390781563126,2.9225676940160494
29.627254509018037,2.7856143452769895
30.30060120240481,2.822604112177437
30.973947895791582,2.8970124786448563
31.647294589178358,2.973474693868657
32.32064128256513,3.0104360300486777
32.9939879759519,3.0001908773376056
33.66733466933868,2.963968105696334
34.34068136272545,2.786700435833418
35.014028056112224,2.6001129517930903
35.687374749499,2.7994329424370785
36.36072144288577,2.962640450224809
37.034068136272545,2.8887173392592946
37.70741482965932,2.5274179970861876
38.38076152304609,2.3197052897774286
39.054108216432866,2.2969627098597134
39.72745490981964,2.2356313574791304
40.40080160320641,2.137174164821509
41.07414829659319,1.9771801542250251
41.74749498997996,1.738942789048045
42.42084168336673,1.7350783386585964
43.09418837675351,1.7860839476448591
43.76753507014028,1.597800310256189
44.44088176352705,2.260439434899828
45.11422845691383,3.1953131115430398
45.787575150300604,3.3072252869987566
46.46092184368737,3.2952387400020773
47.13426853707415,3.3012576662068955
47.807615230460925,3.304159542513676
48.480961923847694,3.2769498516930575
49.15430861723447,3.1598617836243226
49.82765531062124,2.9353095711749186
50.501002004008015,2.877180393829119
51.17434869739479,2.9016939400314072
51.84769539078156,2.8943630143125074
52.521042084168336,2.9487982824229064
53.19438877755511,3.0139369460261425
53.86773547094188,3.069758096701292
54.54108216432866,3.3067045401335253
55.21442885771543,3.572382892737841
55.8877755511022,3.7013777473780762
56.56112224448898,3.5861740352671108
57.234468937875754,3.27355745565191
57.90781563126252,2.9191353636444246
58.5811623246493,2.9721787368575985
59.254509018036075,2.933618240730533
59.92785571142284,2.544518397337762
60.60120240480962,2.1320692924003963
61.274549098196395,1.7488901361509928
61.947895791583164,1.421350593059768
62.62124248496994,1.1861168113568146
63.294589178356716,0.7913824049836374
63.967935871743485,0.22318792099503454
64.64128256513025,-0.17736410574332603
65.31462925851703,-0.6361097313238289
65.9879759519038,-1.1910208802301196
66.66132264529058,-1.6318515983112618
67.33466933867736,-1.9282710899637119
68.00801603206413,-2.1017410152736216
68.6813627254509,-2.22806515548885
69.35470941883767,-2.4017865790015422
70.02805611222445,-2.60705606352675
70.70140280561122,-2.7392482699767244
71.374749498998,-2.8909709749636665
72.04809619238478,-3.00039449081007
72.72144288577154,-2.926969953781923
73.39478957915831,-3.2877868169579543
74.06813627254509,-4.214584543240411
74.74148296593187,-5.538591429847422
75.41482965931864,-6.604021579679721
76.08817635270542,-7.40610529485437
76.76152304609218,-8.113998630080564
77.43486973947896,-7.578580331198362
78.10821643286573,-6.6262773158328905
78.78156312625251,-6.675891381151991
79.45490981963928,-6.107650616577587
80.12825651302605,-5.6189388600700845
80.80160320641282,-6.424865037472214
81.4749498997996,-7.290496384420624
82.14829659318637,-8.078228266886004
82.82164328657315,-8.899041953659538
83.49498997995993,-9.60604462941997
84.16833667334669,-10.451118024164941
84.84168336673346,-11.449658078282273
85.51503006012024,-11.020257376766454
86.18837675350701,-10.485375265907898
86.86172344689379,-10.96516389795454
87.53507014028057,-10.773533151809476
88.20841683366733,-10.65962235064278
88.8817635270541,-11.456251590698011
89.55511022044088,-13.258351316415379
90.22845691382766,-14.347241287800559
90.90180360721443,-13.997602860280654
91.57515030060121,-14.460294789092364
92.24849699398797,-14.846312051071038
92.92184368737475,-14.61864902367263
93.59519038076152,-14.572037671398698
94.2685370741483,-14.861234158557306
94.94188376753507,-15.447968724081072
95.61523046092185,-16.019196506032493
96.28857715430861,-15.434949727346257
96.96192384769539,-14.196001529643691
97.63527054108216,-15.536123088243182
98.30861723446894,-16.23132857703394
98.98196392785572,-15.414051501977308
99.65531062124248,-15.283127424178337
100.32865731462925,-15.872820355665667
101.00200400801603,-15.693238595759416
101.6753507014028,-11.499261832746372
102.34869739478958,-10.321643743305504
103.02204408817636,-11.997552689725604
103.69539078156312,-10.11664903691891
104.3687374749499,-10.00354811986197
105.04208416833667,-12.108009713583531
105.71543086172345,-13.341680509994505
106.38877755511022,-14.095950419817527
107.062124248497,-14.526122261928624
107.73547094188376,-14.679918999083446
108.40881763527054,-15.123514416111902
109.08216432865731,-15.902767694687133
109.75551102204409,-16.746161749068193
110.42885771543087,-16.879383889831914
111.10220440881764,-16.713468017671573
111.7755511022044,-17.084817798435687
112.44889779559118,-17.339538747800976
113.12224448897796,-17.406577399367123
113.79559118236473,-17.405347725112097
114.46893787575151,-17.38438016319303
115.14228456913828,-17.418052841042094
115.81563126252505,-17.56273381555235
116.48897795591182,-17.678949859372235
117.1623246492986,-17.68671393978164
117.83567134268537,-17.589579053288638
118.50901803607215,-17.754628012791212
119.18236472945891,-18.09611474551886
119.85571142284569,-18.292054577726066
120.52905811623246,-17.36649539274287
121.20240480961924,-16.823750411407882
121.87575150300601,-17.504826253202843
122.54909819639279,-16.756797152094432
123.22244488977955,-15.152244148908697
123.89579158316633,-13.700834459903437
124.5691382765531,-13.733193854008697
125.24248496993988,-13.805457665069005
125.91583166332666,-13.152262925121994
126.58917835671343,-12.998737822605287
127.2625250501002,-12.485737518307575
127.93587174348697,-11.603596892851073
128.60921843687376,-12.368811044555065
129.2825651302605,-13.043523021365143
129.95591182364728,-12.903592413656353
130.62925851703406,-12.978486384352063
131.30260521042084,-12.95037056572787
131.9759519038076,-12.708391357752243
132.6492985971944,-12.484841283507095
133.32264529058116,-12.054537452243663
133.99599198396794,-11.305442755624226
134.66933867735472,-10.252790601286813
135.3426853707415,-9.452646267664315
136.01603206412827,-8.882699523098871
136.68937875751504,-8.007509620907438
137.3627254509018,-7.514106098504162
138.03607214428857,-6.239032391073606
138.70941883767534,-1.5833477646617722
139.38276553106212,0.9562261523097991
140.0561122244489,0.8910306975178742
140.72945891783567,0.8089476580609418
141.40280561122245,0.8182770083384463
142.07615230460922,0.9134007469892738
142.749498997996,1.0534474922217956
143.42284569138278,1.162427185673423
144.09619238476955,1.1987883775069823
144.7695390781563,1.1351904383262519
145.44288577154308,1.018814768176049
146.11623246492985,1.0262309344980773
146.78957915831663,1.3281849579277027
147.4629258517034,1.46788487942101
148.13627254509018,1.5213364462091798
148.80961923847696,1.6745196038597694
149.48296593186373,1.7050728080180386
150.1563126252505,1.7146072730067832
150.82965931863728,1.8533306880336113
151.50300601202406,2.058592391487672
152.17635270541084,2.235714527693874
152.84969939879758,2.3013186652629556
153.52304609218436,2.2495374063207576
154.19639278557113,2.193545665607824
154.8697394789579,2.204803095387702
155.5430861723447,2.14305093864851
156.21643286573146,2.095164494681574
156.88977955911824,2.106822577094525
157.56312625250501,2.012889065152153
158.2364729458918,1.8267994944416457
158.90981963927857,1.6172088263702715
159.58316633266534,1.5616436743607367
160.2565130260521,1.4120654125241268
160.92985971943887,1.11679260996764
161.60320641282564,1.089335301284768
162.27655310621242,1.0764400225353454
162.9498997995992,0.9171554562055808
163.62324649298597,0.6318297508984408
164.29659318637275,0.4422881688665016
164.96993987975952,0.4021389080073824
165.6432865731463,0.33790305795485387
166.31663326653307,0.2683902068819619
166.98997995991985,0.20110576401319702
167.66332665330663,0.12206861217816056
168.33667334669337,0.09918763692976429
169.01002004008015,0.0991278255623784
169.68336673346693,-0.00876049539916137
170.3567134268537,0.10077140463680309
171.03006012024048,0.1871575281376323
171.70340681362725,-0.45195176074756727
172.37675350701403,-0.4903019559266235
173.0501002004008,0.024035807001883045
173.72344689378758,0.11745746302987364
174.39679358717436,0.055840320638755644
175.07014028056113,0.00014339967138114057
175.7434869739479,0.04199577866217613
176.41683366733466,-0.18215067781624544
177.09018036072143,-0.6716839700676147
177.7635270541082,-1.2374106561988327
178.43687374749499,-1.6200407833389294
179.11022044088176,-1.8296765916077524
179.78356713426854,-2.0033301876451883
180.4569138276553,-2.399111024153494
181.1302605210421,-2.4038535595245385
181.80360721442887,-1.4322175546238367
182.47695390781564,-1.4847199313936106
183.15030060120242,-1.9317239171930956
183.82364729458916,-1.7289726128382354
184.49699398797594,-1.7659723787945651
185.17034068136272,-1.9250420984241137
185.8436873747495,-2.0178289134579335
186.51703406813627,-2.5885020347190846
187.19038076152304,-3.25518505693352
187.86372745490982,-3.687641481453004
188.5370741482966,-4.367789038447678
189.21042084168337,-4.717755015001842
189.88376753507015,-4.484844264324396
190.55711422845692,-4.903110835970668
191.2304609218437,-5.442390361815101
191.90380761523045,-5.737472644049735
192.57715430861722,-6.321593094344955
193.250501002004,-6.871601672868428
193.92384769539078,-7.389457917579437
194.59719438877755,-8.767582682841134
195.27054108216433,-9.01971379441174
195.9438877755511,-8.072552665555643
196.61723446893788,-9.636723410271987
197.29058116232466,-9.60191227273936
197.96392785571143,-7.260394610733505
198.6372745490982,-7.448476866505645
199.31062124248496,-8.14374484837533
199.98396793587173,-8.67506160931941
200.6573146292585,-10.208046656051712
201.33066132264528,-10.995028704706105
202.00400801603206,-11.00296053456177
202.67735470941884,-12.030296843087157
203.3507014028056,-13.134749303917662
204.0240480961924,-13.703310068507943
204.69739478957916,-13.369757106375227
205.37074148296594,-13.817522884571972
206.04408817635272,-14.954333680956758
206.7174348697395,-15.417630585460888
207.39078156312624,-15.555209661863667
208.06412825651302,-15.610951890703028
208.7374749498998,-15.77691359912723
209.41082164328657,-15.750483986108108
210.08416833667334,-15.310822071097686
210.75751503006012,-14.267610723765861
211.4308617234469,-12.881116162481696
212.10420841683367,-11.227305986773244
212.77755511022045,-9.400634716758512
213.45090180360722,-8.126871317666033
214.124248496994,-7.384037801420721
214.79759519038078,-6.872275202825147
215.47094188376752,-6.22521647096691
216.1442885771543,-5.419053894281111
216.81763527054107,-4.332338997951491
217.49098196392785,-1.7305928125889674
218.16432865731463,0.5076936772287692
218.8376753507014,0.5294834615977875
219.51102204408818,0.5427728591751544
220.18436873747495,0.770222526969092
220.85771543086173,1.050579141334739
221.5310621242485,1.2408667762431458
222.20440881763528,1.5036820466992231
222.87775551102203,1.9323118694875552
223.5511022044088,2.241366237071311
224.22444889779558,2.4776314815486598
224.89779559118236,2.6802208316095886
225.57114228456913,2.7506532939538677
226.2444889779559,2.856367955114284
226.9178356713427,3.075615254312129
227.59118236472946,3.247239369414581
228.26452905811624,3.3061112180913717
228.93787575150301,3.2933349364744404
229.6112224448898,3.45163628653775
230.28456913827657,3.7236224213291784
230.9579158316633,3.990792518534319
231.6312625250501,4.0297206687475855
232.30460921843687,4.244945964236088
232.97795591182364,4.597203752375009
233.65130260521042,4.416513450460816
234.3246492985972,4.262545351107976
234.99799599198397,4.29997409117185
235.67134268537075,4.276630661782533
236.34468937875752,4.376251424053496
237.0180360721443,4.498430093338052
237.69138276553107,4.265056438797647
238.36472945891782,4.234828602898658
239.0380761523046,4.40345411047687
239.71142284569137,4.343552677449552
240.38476953907815,4.253059023255039
241.05811623246493,4.195997634168965
241.7314629258517,4.1717191925137165
242.40480961923848,4.298683694287231
243.07815631262525,4.389937190881927
243.75150300601203,4.109393356153269
244.4248496993988,3.855493029099801
245.09819639278558,3.8145962006937495
245.77154308617236,4.052432246512606
246.4448897795591,4.087178519865194
247.11823647294588,3.9926458858383573
247.79158316633266,4.005698901110397
248.46492985971943,3.9505415763762715
249.1382765531062,3.7387291067604798
249.81162324649299,3.367302223796492
250.48496993987976,3.244700101241567
251.15831663326654,3.151463417351232
251.8316633266533,2.7979331545367003
252.5050100200401,2.4061667363418158
253.17835671342687,1.9809647027502266
253.85170340681364,1.5033260391568506
254.5250501002004,1.0471302512643197
255.19839679358716,0.9266119422727457
255.87174348697394,1.3140276476329311
256.5450901803607,1.7679756419293948
257.2184368737475,2.065473508962531
257.89178356713427,2.10699362874138
258.565130260521,2.0140997228743283
259.2384769539078,2.0438807305899576
259.91182364729457,2.277763770897764
260.5851703406814,2.375858089003959
261.2585170340681,2.6540605767706396
261.9318637274549,3.1657042098747086
262.6052104208417,3.329111235986286
263.2785571142285,3.4986242957303055
263.9519038076152,3.787938710352045
264.62525050100203,3.8390219009500917
265.2985971943888,4.023032204974996
265.9719438877755,4.478881875517908
266.6452905811623,5.0102322588006505
267.3186372745491,5.269604516586396
267.9919839679359,5.298133833769093
268.6653306613226,5.587135456107204
269.33867735470943,5.733445293873749
270.0120240480962,5.700655381363946
270.685370741483,5.81849649370315
271.35871743486973,5.9996454594555555
272.03206412825654,6.210978709724124
272.7054108216433,6.431620718226034
273.3787575150301,6.1808871654519635
274.05210420841684,5.799455826622829
274.7254509018036,6.178094614264785
275.3987975951904,6.31088183846807
276.07214428857714,6.072053256310693
276.74549098196394,5.797121425352411
277.4188376753507,5.556292045262307
278.0921843687375,5.240898316863081
278.76553106212424,4.685709734702792
279.43887775551104,4.20041189266312
280.1122244488978,3.8496352344964655
280.7855711422846,3.5940617280612686
281.45891783567134,3.2578829488063894
282.1322645290581,2.800414897834399
282.8056112224449,2.1714642303005847
283.47895791583164,1.0207074147212691
284.15230460921845,0.08812645047553955
284.8256513026052,0.10829970672788862
285.498997995992,-0.07568628189074718
286.17234468937875,-0.5275432071340751
286.84569138276555,-1.0306421361717832
287.5190380761523,-1.1662638764455813
288.1923847695391,-1.0647377861470388
288.86573146292585,-0.8686799058212539
289.5390781563126,-0.41056588464641847
290.2124248496994,-0.008934230644900808
290.88577154308615,-0.08144241071971091
291.55911823647295,-1.2745113237427368
292.2324649298597,-2.569572483727166
292.9058116232465,-3.10674495135697
293.57915831663325,-2.6001697460429987
294.25250501002006,-1.6255243552606595
294.9258517034068,-0.7528377962959929
295.5991983967936,-0.6302133819097386
296.27254509018036,-0.9672293615746863
296.9458917835671,-1.7836915496838013
297.6192384769539,-3.764658260034653
298.29258517034066,-4.78418228402237
298.96593186372746,-4.577523442182943
299.6392785571142,-5.693825722453332
300.312625250501,-6.0155203027918365
300.98597194388776,-5.3973866310013205
301.65931863727457,-6.286733267658379
302.3326653306613,-6.794842624077937
303.0060120240481,-6.703201826558434
303.67935871743487,-7.530012085369297
304.35270541082167,-8.121054506564356
305.0260521042084,-8.201446963973472
305.69939879759517,-8.226069155592459
306.37274549098197,-8.481950999960901
307.0460921843687,-8.928302229310704
307.7194388777555,-9.271871292630712
308.39278557114227,-9.183932897422713
309.0661322645291,-8.758392888558314
309.7394789579158,-8.347626555358376
310.4128256513026,-7.981908992796884
311.0861723446894,-7.523317736408293
311.7595190380762,-6.797991280688033
312.4328657314629,-6.396702051042803
313.1062124248497,-6.136208999159376
313.7795591182365,-5.543033519098156
314.4529058116232,-4.7398764168662035
315.12625250501003,-3.3571626076399164
315.7995991983968,-1.1532813021060853
316.4729458917836,-0.23412028627940568
317.14629258517033,-0.1750695101328639
317.81963927855713,-0.01550767450440808
318.4929859719439,-0.0475377451725081
319.1663326653307,-0.08762781664395906
319.83967935871743,-0.024146346761998422
320.5130260521042,-0.6583720472197404
321.186372745491,-1.4925953934269898
321.85971943887773,-2.001038752129276
322.53306613226454,-2.481958415752499
323.2064128256513,-2.7288581394779343
323.8797595190381,-2.6192681113571887
324.55310621242484,-2.547022711455422
325.22645290581164,-2.4613198180743026
325.8997995991984,-2.3168010985031713
326.5731462925852,-2.2369533717222185
327.24649298597194,-2.174358182470389
327.91983967935874,-2.104867354767918
328.5931863727455,-2.0908141354357914
329.26653306613224,-2.108895148101111
329.93987975951904,-2.106581553573311
330.6132264529058,-1.9692467807570635
331.2865731462926,-1.881675983049043
331.95991983967934,-1.9000254212785526
332.63326653306615,-1.87810901912174
333.3066132264529,-1.9586834421336246
333.9799599198397,-2.0995828699303045
334.65330661322645,-2.0041535781470197
335.32665330661325,-2.3836796439031334
336.0,-3.3


==> data/x-coordinating.csv <==
t,x1,x10,x2,x3,x4,x5,x6,x7,x8,x9
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6733466933867736,0.002175016879654908,0.003415453075360512,0.002447255940424751,0.002688038351684468,0.0028958712170349113,0.003069654101303731,0.003208670605001041,0.003312576690091506,0.0033813860818583032,0.003415453075360355
1.346693386773547,0.0047135520972323,0.0078029106155095155,0.005390610561330353,0.0059901772101129055,0.0065081013491248224,0.0069413304504286465,0.007287883324151943,0.007546813366660441,0.007718163025155833,0.0078029106155093585
2.0200400801603204,0.006424347607640184,0.010854977698581294,0.0073948849278132325,0.008254703870825983,0.008997639740903703,0.00961916211489568,0.010116333404317997,0.010487752276775371,0.010733483742315897,0.010854977698581323
2.693386773547094,0.006591128211188604,0.011302395215870576,0.007622769894874028,0.008537007168832022,0.009327118600658086,0.009988167246380575,0.010516954181674695,0.010911955205062787,0.011173242774009145,0.011302395215870651
3.3667334669338675,0.006325082106175667,0.010837820331717936,0.0073132449426507925,0.008188956435868894,0.00894577523297786,0.00957897035674768,0.010085476542785408,0.01046383342882649,0.010714110582163386,0.010837820331718052
4.040080160320641,0.006312425557870458,0.010780891469036205,0.007290962085026706,0.00815809029415048,0.008907462587513659,0.009534416418574462,0.010035930488865032,0.010410565085662586,0.010658388502851002,0.010780891469036564
4.713426853707415,0.006659252592641683,0.01133792911642012,0.007683901914072791,0.008591831719447864,0.009376431521095087,0.010032845107182893,0.0105579252012298,0.010950171673908392,0.01120965531010117,0.011337929116420394
5.386773547094188,0.006999894960452496,0.011936954818946122,0.008081098646314417,0.009039165717992566,0.009867106039117285,0.010559784657934175,0.011113873788156755,0.01152778737522284,0.011801600370731042,0.011936954818946292
6.060120240480962,0.007347439369372661,0.012505055412551449,0.008476978798394225,0.009477850229280532,0.010342766597575255,0.0110663747002181,0.011645205195370701,0.012077604467373503,0.012363650566384115,0.01250505541255161
6.733466933867735,0.008154384025395924,0.013846272782219414,0.009401017906214806,0.010505578651772176,0.011460063342976489,0.01225859222909198,0.01289735414543817,0.013374532094996712,0.013690211396578257,0.013846272782219535
7.406813627254509,0.008415671827725806,0.014395656178520599,0.00972519881455552,0.010885643139395393,0.011888504713965712,0.012727539762558887,0.013398702245611769,0.01390006405507371,0.014231716575147981,0.01439565617852073
8.080160320641282,0.008107977987192514,0.013880933048768654,0.009372113324866335,0.010492376362057953,0.011460536105761112,0.012270547023690452,0.012918492030597667,0.013402504855013552,0.013722674320251163,0.013880933048768997
8.753507014028056,0.008227175879428575,0.014030548992809725,0.009498082682230385,0.010624261278001597,0.011597487022066946,0.012411718317038979,0.013063039998973732,0.013549586210124958,0.01387144526493568,0.014030548992810067
9.42685370741483,0.00882351863236287,0.014997535374180582,0.010175699065724207,0.011373815352878888,0.012409164645652972,0.013275353356627786,0.013968237604589375,0.014485842041147005,0.014828259685826527,0.014997535374180674
10.100200400801603,0.010099933779991363,0.017079875102338268,0.011628788467726692,0.012983320192819024,0.014153765245097642,0.015132949626443848,0.015916222744889755,0.01650136698578703,0.01688848607208255,0.01707987510233846
10.773547094188377,0.012390967554557491,0.020915266159554274,0.014258212340930998,0.01591245688474295,0.01734183191584469,0.018537615326372985,0.019494152074528516,0.02020874488364262,0.020681519239037622,0.020915266159554358
11.446893787575151,0.014115414570115543,0.023982655230797692,0.016276515461821222,0.018191337766498145,0.019846001031850587,0.0212303072118704,0.02233764604051005,0.023164866000352335,0.023712115048818573,0.023982655230797994
12.120240480961924,0.01349359567522951,0.023306703022776563,0.015642126249174236,0.017546360467483653,0.019192173819901744,0.020569193282894215,0.021670698924764496,0.022493489950739676,0.02303771956985383,0.023306703022776685
12.793587174348698,0.00864801058710315,0.015393730967671045,0.010123971888796652,0.011432866090741223,0.01256454269587581,0.013511553997992365,0.014269081026905026,0.014834833109397472,0.015208924434857274,0.015393730967671326
13.46693386773547,0.003995357150335047,0.007267689890324501,0.004711009715759429,0.0053459128544133365,0.005894992496653577,0.006354528134857672,0.006722114569732614,0.006996610180908277,0.007178073507096891,0.007267689890324677
14.140280561122244,0.00029797576093230053,0.0009111404717137925,0.00043143117267794174,0.000550323889973424,0.0006534144993443711,0.0007397980736167764,0.0008088929385562675,0.0008604256716246695,0.0008944129028683874,0.0009111404717139374
14.813627254509019,-0.003182064942469408,-0.005193699495596073,-0.0036232095444729334,-0.0040136489682015076,-0.004350806426627912,-0.00463278432697109,-0.0048583488853177976,-0.005026908879564732,-0.005138489154187872,-0.005193699495595826
15.486973947895791,-0.0008189868888940831,-0.0019614752487808456,-0.0010681845276041637,-0.00128977441610416,-0.0014816891628449294,-0.001642415734667463,-0.001770978518894059,-0.0018669164968164755,-0.0019302553428669888,-0.0019614752487807073
16.160320641282564,0.0036372102809831526,0.005936999431444535,0.0041415473443608035,0.004587914875775092,0.004973367791020382,0.005295737063096188,0.005553612257322428,0.005746317379079653,0.005873880724396658,0.005936999431444672
16.83366733466934,0.0024981705377623412,0.004490855961524535,0.0029340999952693517,0.0033207390890212956,0.003655058472846512,0.003934835657148083,0.004158632810692638,0.004325766646628593,0.004436271408835991,0.00449085596152457
17.507014028056112,0.0010457421775206287,0.0018909670411667858,0.001230594057371326,0.001394586326729904,0.001536409515624186,0.001655103567016873,0.001750047911876977,0.0018209480590043103,0.0018678191649937072,0.0018909670411668376
18.180360721442884,0.0011434767539325926,0.0018563201638661774,0.001299735793055053,0.001438084834275688,0.0015575807149793403,0.001657529895800911,0.0017374823084899433,0.0017972229507324056,0.0018367614934205999,0.0018563201638662037
18.85370741482966,0.0029110194787891697,0.004764898805437996,0.003317441379808385,0.0036772475843380977,0.003988005248440934,0.004247924290735826,0.004455842107733426,0.004611202587249889,0.004714030056998244,0.004764898805438067
19.527054108216433,0.003862567844768067,0.006544457286021208,0.004450011989135255,0.004970462689038353,0.0054201757300184625,0.005796399620022549,0.006097350363967534,0.00632217702412317,0.006470919166461343,0.006544457286021258
20.200400801603205,0.0034750489452075053,0.006023764649355868,0.004033034671009831,0.00452760818621383,0.004955081775785221,0.0053127474641886515,0.005598851190070382,0.005812557662076407,0.005953907049454399,0.006023764649356005
20.87374749498998,0.0019416655530954188,0.0035133805225115384,0.0022854638482076545,0.002590418099498116,0.002854121873420813,0.0030748100192951044,0.0032513408608077993,0.0033831720672978967,0.0034703310257795,0.0035133805225118064
21.547094188376754,-0.0002774743990339691,-0.00021764393396714324,-0.0002648885072065223,-0.0002533379427218855,-0.0002431395947679827,-0.00023452284065766439,-0.00022763339151596533,-0.00022253834833388215,-0.00021923225381456608,-0.00021764393396708773
22.220440881763526,-0.0023217202007891746,-0.0037925177346889638,-0.0026441874167539734,-0.0029296471155316516,-0.0031761817101675833,-0.003382379921691913,-0.003547324897218612,-0.003670577866246542,-0.0037521578243287536,-0.0037925177346889083
22.893787575150302,-0.002893877059504609,-0.00502587479692327,-0.003360687935056197,-0.003774404354556309,-0.004131967589409314,-0.004431130729431482,-0.004670437676406435,-0.004849194494361694,-0.004967434040865782,-0.005025874796923289
23.567134268537075,0.000866303095717633,0.0008790902036914958,0.0008702432532996106,0.0008728571383156437,0.0008746379065773177,0.0008759408348113104,0.0008769901098079569,0.0008778877310033655,0.0008786241397478291,0.0008790902036916314
24.240480961923847,0.0057652829173090595,0.009409721668493866,0.006564334866083893,0.007271668137447745,0.0078825408995436,0.008393463147575308,0.008802167409509067,0.009107568439952356,0.009309713105465724,0.009409721668493885
24.91382765531062,0.008286118712178232,0.013941470559118058,0.009525035063040449,0.010622538355988266,0.011570805316964888,0.012364086054518702,0.012998651756235487,0.013472723244636893,0.01378638266439777,0.013941470559118076
25.587174348697395,0.009835570979702326,0.016668432484218565,0.011332172087561638,0.012658156849920988,0.013803950664308163,0.014762518475540453,0.01552929976811204,0.01610211989328228,0.016481080583430046,0.016668432484218617
26.260521042084168,0.01141630113804309,0.019317343447351438,0.013146899208994945,0.0146801790962235,0.01600508409337487,0.017113490138723545,0.018000130741843236,0.018662494591781455,0.019100699142769184,0.01931734344735149
26.93386773547094,0.01326582951970064,0.0225233663345922,0.01529344463581617,0.017089954465322712,0.018642358913147805,0.019941106320305137,0.02098000504436795,0.021756102867259874,0.022269538113886222,0.02252336633459225
27.607214428857716,0.013320032392132865,0.022847088666944917,0.015406200682288531,0.017254957846416997,0.018852710645428723,0.020189474799117757,0.02125878097569322,0.022057546745836116,0.022585918672269358,0.022847088666944983
28.28056112224449,0.010904390689262737,0.019011335434208337,0.012678985183203255,0.0142520944820607,0.015611878639312352,0.01674964511254132,0.017659764952615356,0.01833955885958225,0.018789156874547287,0.019011335434208385
28.95390781563126,0.006733241443503615,0.011909762898806422,0.00786594071113692,0.008870367478432149,0.009738766879109578,0.01046544893137596,0.011046731948844948,0.011480865815615079,0.011767937719354693,0.011909762898806426
29.627254509018037,0.005008957144098708,0.008636728707828632,0.00580317539650901,0.006507137767776946,0.0071155927795270805,0.007624684862403986,0.008031917199533181,0.008336101239897298,0.008537294557062227,0.008636728707828634
30.30060120240481,0.004805010439251117,0.008211482636672573,0.005550972335784738,0.0062120139977905695,0.006783291156535302,0.007261245608155109,0.007643571738824449,0.007929170936313956,0.008118095373698158,0.008211482636672575
30.973947895791582,0.004893035474249246,0.00834108086466968,0.005648151593628382,0.006317266525369103,0.006895499597502094,0.007379265477726103,0.007766240640273725,0.008055317673830702,0.008246548913275469,0.008341080864669682
31.647294589178358,0.0050096665074614855,0.008542633122652517,0.0057833777755788,0.006468971910991729,0.007061446956623814,0.007557128484879112,0.007953635231754528,0.008249832269043786,0.00844577323404949,0.00854263312265252
32.32064128256513,0.004902763523821608,0.008397275880238489,0.005667982893098566,0.006346106542780655,0.006932155340808677,0.007422472054247819,0.007814686932673589,0.00810767083216214,0.0083014774067938,0.00839727588023849
32.9939879759519,0.00448330217344828,0.007706448150122058,0.005189036880388813,0.005814493726898847,0.00635505252397372,0.006807320131739616,0.007169098304473178,0.007439339920976096,0.007618095033017029,0.007706448150122058
33.66733466933868,0.003934365811688667,0.0067851249543503,0.0045585259943945475,0.0051117162184691565,0.005589833349119799,0.005989864206159872,0.00630985689649077,0.0065488818037746435,0.006706983515507144,0.0067851249543503
34.34068136272545,0.002630071941811361,0.004672940038176505,0.0030770905474945868,0.0034734794614417024,0.003816182758281435,0.004102957855795702,0.004332353400854078,0.0045036792541536695,0.004616969580485335,0.004672940038176505
35.014028056112224,0.0010683157430484164,0.0019053467823282875,0.001251390128719397,0.001413794422089696,0.0015542380809297346,0.0016717750264758295,0.0017657938064809897,0.0018360043163860654,0.0018824215425434156,0.0019053467823282875
35.687374749499,0.0020095174807738367,0.003240926517537761,0.002279550727521212,0.0025185549072270566,0.002724946906959986,0.0028975616437671927,0.003035642218733441,0.00313882640171997,0.003207129856764795,0.003240926517537761
36.36072144288577,0.0030544524888637264,0.00514900019566406,0.00351330635491074,0.003919783930002472,0.004270988803832865,0.004564792038875466,0.0047998128874761625,0.004975392436829416,0.005091561016099304,0.00514900019566406
37.034068136272545,0.002561969247547967,0.004499580212002558,0.002986075161528261,0.00336205421152188,0.0036870618865976726,0.00395900984218324,0.004176545767060825,0.004339026001739171,0.004446481812021312,0.004499580212002558
37.70741482965932,0.00019279951844071674,0.0006223167306687469,0.00028625758191588456,0.00036953790087286087,0.0004417605350912607,0.0005022830467723103,0.0005506925186966464,0.0005867948865266907,0.0006106019892255394,0.0006223167306687469
38.38076152304609,-0.001396654734464114,-0.002304581870741792,-0.0015956944442122192,-0.0017719069748917066,-0.0019240998827492635,-0.0020513954906783978,-0.0021532235476129724,-0.0022293111142489366,-0.0022796699741005045,-0.002304581870741792
39.054108216432866,-0.001491459773215906,-0.0025532096220502645,-0.0017239550103026816,-0.0019299912309328345,-0.0021080537554877396,-0.0022570300882995527,-0.0023761994208581936,-0.0024652183381377946,-0.0025241031946098636,-0.0025532096220502645
39.72745490981964,-0.0017374555850771332,-0.002943610018945232,-0.00200163344953584,-0.0022356990570008813,-0.0024379594702637944,-0.002607170882415064,-0.0027425270713139736,-0.0028436436598734687,-0.002910538690658395,-0.002943610018945232
40.40080160320641,-0.002210108487917048,-0.003728446928877411,-0.0025426985112113757,-0.0028373505258936327,-0.0030919496683784868,-0.003304941875272583,-0.0034753195915828267,-0.0036026022711565246,-0.003686812295059313,-0.003728446928877411
41.07414829659319,-0.0030029375911019025,-0.0050329029934262585,-0.0034476607768598746,-0.003841607426964074,-0.004181977810619966,-0.004466714231794413,-0.004694482289815506,-0.004864645293217222,-0.004977232642687388,-0.0050329029934262585
41.74749498997996,-0.004302327610741525,-0.007228661828541503,-0.004943430044510413,-0.005511331400830367,-0.006001997554113112,-0.006412463345933114,-0.00674080570147975,-0.006986106903379653,-0.007148409188779264,-0.007228661828541503
42.42084168336673,-0.00424456164889386,-0.007352483901572393,-0.0049249970027464346,-0.005528086170680236,-0.0060493430449102565,-0.006485473125882101,-0.006834342229800971,-0.007094933886453089,-0.007267296821192455,-0.007352483901572393
43.09418837675351,-0.0034418136712881116,-0.005904310700672655,-0.003980968306249029,-0.004458816753729131,-0.004871815330319719,-0.005217362041492196,-0.005493771639667308,-0.005700241719388488,-0.00583681097097849,-0.005904310700672655
43.76753507014028,-0.004416260295186247,-0.007483315421799263,-0.005088115893690254,-0.005683317412722753,-0.006197602895671232,-0.006627840034207788,-0.00697199761655487,-0.007229106537430091,-0.00739921161121806,-0.007483315421799263
44.44088176352705,-0.0006771028386029563,-0.0018474375671857191,-0.0009321286552553822,-0.0011590910509532391,-0.0013557617392832837,-0.0015205113604801483,-0.0016522905207423735,-0.0017506043152244893,-0.0018154812636059841,-0.0018474375671857191
45.11422845691383,0.005762013534688762,0.009347390541645021,0.006548327113345104,0.007244221462107338,0.007845127204223406,0.008347679208321747,0.008749689384723867,0.009050109105720267,0.00924898233253334,0.009347390541645021
45.787575150300604,0.006549391374088611,0.011260489109202455,0.00758096148740784,0.008495161721217212,0.009285255820929563,0.009946295886646873,0.01047507585318285,0.010870068096801534,0.011131345227599163,0.011260489109202455
46.46092184368737,0.005944921865165941,0.010224485762399855,0.006881947150059425,0.0077124012725991,0.00843014021976626,0.009030651937085781,0.009511013464565014,0.009869832604663273,0.010107176035475427,0.010224485762399855
47.13426853707415,0.005514882230828675,0.009475500283849796,0.006382096378615289,0.007150661371068485,0.007814901540329561,0.008370648596819342,0.00881520212148792,0.0091472757904211,0.00936693109261903,0.009475500283849796
47.807615230460925,0.005112872225679512,0.008788376250768599,0.00591765470930582,0.006630892421611256,0.007247316818222174,0.007763058609032326,0.008175611084029625,0.008483780193926496,0.008687623019975936,0.008788376250768599
48.480961923847694,0.004566887351554804,0.007874638753798176,0.005291098779478037,0.005932967847463226,0.006487731369221411,0.006951891502465427,0.007323182443276151,0.007600525107448172,0.007783971286923017,0.007874638753798176
49.15430861723447,0.0035588790759792173,0.0062272928846728096,0.004142945497239757,0.004660731819237134,0.005108321038122001,0.005482837697151146,0.0057824200156274316,0.006006182013268435,0.0061541668872892655,0.0062272928846728096
49.82765531062124,0.0018513909844453825,0.0033410927408149384,0.0021772298832067258,0.0024662692465729635,0.002716219033759114,0.0029253997903344368,0.0030927255374751566,0.0032176806132606685,0.003300291260256314,0.0033410927408149384
50.501002004008015,0.0011612104224355967,0.0020001961324292057,0.00134487133004504,0.0015076731921970167,0.0016483941414640537,0.0017661373307826913,0.0018603221690162049,0.0019306724312485356,0.0019772016430858195,0.0020001961324292057
51.17434869739479,0.0012358210154356018,0.002108875769490007,0.0014270207932176502,0.0015964428029639865,0.0017428523234192187,0.0018653422739350065,0.0019633247604612662,0.0020365195511964163,0.002084939854620014,0.002108875769490007
51.84769539078156,0.0010941000805134871,0.0018775712766985057,0.0012656460665405839,0.0014176797993355915,0.001549077459798527,0.0016590137433083552,0.0017469540150560512,0.0018126436352619364,0.0018560948046244985,0.0018775712766985057
52.521042084168336,0.00129982751445594,0.0021764016805256585,0.001491866890449614,0.0016619799128364155,0.001808957656960773,0.0019319116399646678,0.002030265712481625,0.0021037449914678413,0.0021523621879062536,0.0021764016805256585
53.19438877755511,0.0016451460482492333,0.0027822665666627755,0.0018942270697973782,0.0021148986379947513,0.002305575315914295,0.0024650920316244143,0.0025926933899238207,0.002688019083031619,0.0027510858669048126,0.0027822665666627755
53.86773547094188,0.0018338170946766762,0.0030882640241109253,0.0021085944620359573,0.0023520343105695976,0.0025623857998912304,0.0027383625081492044,0.00287913052589552,0.002984292222760356,0.0030538662108181916,0.0030882640241109253
54.54108216432866,0.0030582609436594623,0.005041756441322582,0.0034929713377686742,0.0038779192713486446,0.0042104443776774985,0.0044885903260463225,0.004711087531589917,0.004877329493472886,0.004987343500658499,0.005041756441322582
55.21442885771543,0.004601232016141508,0.007724810441178447,0.005285555686186855,0.005891736392121052,0.006415472171011511,0.006853600884940247,0.00720407161308489,0.007465905557273011,0.007639147699260067,0.007724810441178447
55.8877755511022,0.005216619112706368,0.008901226148476066,0.006023560328698313,0.006738583525225033,0.0073564818439433455,0.007873429977974859,0.008286948582741946,0.008595855750661496,0.008800207116614816,0.008901226148476066
56.56112224448898,0.004270624335779133,0.007466187767237933,0.004970098340486756,0.005590176973126554,0.006126180464219553,0.006574673167942557,0.0069334303882108775,0.007201393278420138,0.007378613307384518,0.007466187767237933
57.234468937875754,0.0020493206980038182,0.0037787033089824976,0.0024274816607808523,0.0027630130472023518,0.0030532105250194053,0.003296091220176851,0.0034903733160250123,0.003635448453826247,0.0037313478848764316,0.0037787033089824976
57.90781563126252,-0.0005024648892654796,-0.0006483113602817527,-0.0005348953565918852,-0.00056325434329506,-0.0005875563097069001,-0.0006078082272801561,-0.0006240114794383002,-0.0006361642358876836,-0.0006442641652566372,-0.0006483113602817527
58.5811623246493,-0.0004617315921930244,-0.0009122977981571345,-0.000560203333384357,-0.0006476149146272055,-0.0007232386632048379,-0.0007865409477754068,-0.0008371767489565666,-0.0008749822868876407,-0.0008999659539305621,-0.0009122977981571345
59.254509018036075,-0.00037077498429656026,-0.0005425684785853372,-0.00040851830091262237,-0.0004418701886396701,-0.00047064114200939995,-0.0004946915638628072,-0.0005139306359109994,-0.000528314780580832,-0.0005378457627035166,-0.0005425684785853372
59.92785571142284,-0.0026767421102903022,-0.004297166522041672,-0.003032158913935542,-0.003346675823902621,-0.0036182447286565705,-0.003845357463446403,-0.004027033512011171,-0.00416280305495624,-0.004252685861294069,-0.004297166522041672
60.60120240480962,-0.005138838075847802,-0.008530783490961931,-0.005882149220824794,-0.006540433252350151,-0.007109105095518394,-0.007584793268464505,-0.007965309998169683,-0.00824961031538923,-0.008437741405944115,-0.008530783490961931
61.274549098196395,-0.00724620279022931,-0.012181399504913001,-0.008327367163081596,-0.009285115353335165,-0.010112625649708384,-0.010804884293606449,-0.011358639860565095,-0.011772340955217973,-0.012046059202437748,-0.012181399504913001
61.947895791583164,-0.008857499327895943,-0.015000377636863786,-0.010203001584244035,-0.011395091482160393,-0.01242517393508693,-0.013286933383663328,-0.013976275544748444,-0.014491247942136489,-0.014831941771998194,-0.015000377636863786
62.62124248496994,-0.009745438728752637,-0.01659314920995634,-0.011245123188522183,-0.012573969979340656,-0.013722307697868632,-0.014683031333383813,-0.015451536028860891,-0.01602562679430084,-0.016405407094683286,-0.01659314920995634
63.294589178356716,-0.011316838780197968,-0.019113444483003592,-0.01302461176069528,-0.014537630545718742,-0.01584500683845592,-0.0169387401459022,-0.01781364392658095,-0.01846724486354253,-0.018899658504246842,-0.019113444483003592
63.967935871743485,-0.01408661756716428,-0.02380897196039569,-0.016216248033998633,-0.0181029843073034,-0.019733267583141458,-0.02109713437383993,-0.022188124933820934,-0.023003158296163714,-0.023542377925083333,-0.023808971960395636
64.64128256513025,-0.015707004775874014,-0.026727864332115298,-0.018120673150311732,-0.02025935400073574,-0.022107501084950573,-0.023653693160235828,-0.02489052767334117,-0.025814475834362166,-0.02642570375995615,-0.02672786433211532
65.31462925851703,-0.017319433376170694,-0.029399480399549857,-0.019965180017463245,-0.02230941675154289,-0.024335150613971235,-0.02602989713397595,-0.027385564300035657,-0.02839829437614897,-0.029068268681076523,-0.02939948039954978
65.9879759519038,-0.01955321437250848,-0.03320715073491632,-0.02254368236115952,-0.025193346954898575,-0.027483006745704454,-0.029398554396414,-0.030930845711383794,-0.032075521114246115,-0.032832785294190044,-0.03320715073491653
66.66132264529058,-0.02098118578208827,-0.0357534225722409,-0.024216331503331173,-0.02708298288782418,-0.029560253091079482,-0.03163279815542133,-0.033290673768999385,-0.03452914004667003,-0.0353484206579613,-0.035753422572241025
67.33466933867736,-0.02138493559459813,-0.0365578423338106,-0.024707588053296484,-0.02765196424491466,-0.030196502635440735,-0.0323253652474018,-0.03402828899628398,-0.03530038317075246,-0.036141879642858143,-0.03655784233381074
68.00801603206413,-0.02091258817953555,-0.03582068796297658,-0.024177091706645462,-0.02707006236597788,-0.0295702428883828,-0.031662019969607644,-0.03333527712393452,-0.03458519430102692,-0.035412000801383466,-0.03582068796297663
68.6813627254509,-0.02012469245352654,-0.03449333661996766,-0.023271014683814494,-0.026059295814740407,-0.02846902348126894,-0.030485131910178043,-0.03209785972996414,-0.03330255636149001,-0.03409944331031799,-0.03449333661996789
69.35470941883767,-0.019616272994896496,-0.033563274142678,-0.022670375490584625,-0.02537684802892281,-0.027715828580369074,-0.029672728402031834,-0.031238094656749756,-0.03240742332387913,-0.0331809285017006,-0.03356327414267781
70.02805611222445,-0.01943302722520754,-0.03324678791890608,-0.022457982479368213,-0.025138602496002586,-0.027455228543346404,-0.02939342085180541,-0.030943822816456596,-0.03210197603759173,-0.03286809222300111,-0.033246787918906284
70.70140280561122,-0.018821400494770758,-0.032246013651621774,-0.02176103857675462,-0.02436613113010719,-0.026617527741532736,-0.028501162710356975,-0.030007922420485892,-0.031133464735654256,-0.03187799631031715,-0.03224601365162176
71.374749498998,-0.018296380700152638,-0.03130945377755331,-0.021145966857520973,-0.02367120617855687,-0.025853564186168555,-0.027679427242322967,-0.02913997434461156,-0.030231002534492256,-0.030952711609567703,-0.031309453777553495
72.04809619238478,-0.017689234148608953,-0.03033968511061647,-0.020459311995140436,-0.02291417107326797,-0.025035748027163733,-0.02681077568375064,-0.02823065790958831,-0.029291299197324802,-0.029992894541579364,-0.030339685110616337
72.72144288577154,-0.01588381398370587,-0.027340086660427483,-0.01839214454248146,-0.02061524000005753,-0.02253662616141844,-0.024144205017545124,-0.025430139647818314,-0.026390697598685783,-0.02702605787919828,-0.027340086660427722
73.39478957915831,-0.016485345017919446,-0.02794083294542385,-0.018994321820515386,-0.021217360112854147,-0.023138353674865796,-0.024745469856382644,-0.02603103940961663,-0.0269914063483702,-0.027626742696593248,-0.027940832945424106
74.06813627254509,-0.020783934501127733,-0.03493179467334124,-0.023883264906626234,-0.026628859236574293,-0.02900112806478355,-0.030985674849494924,-0.03257316436110794,-0.033759143080454725,-0.034543817306666225,-0.03493179467334145
74.74148296593187,-0.027521159406706516,-0.046260584709137395,-0.03162643597328773,-0.03526309864596836,-0.03840523957265388,-0.041033817614110846,-0.04313648488926153,-0.04470734991873289,-0.04574668491389506,-0.04626058470913759
75.41482965931864,-0.03260714317004273,-0.055300906585802806,-0.037577704709636985,-0.04198164919720602,-0.045787153888424637,-0.048970836797735756,-0.05151754056274708,-0.0534200376269456,-0.054678666225483986,-0.05530090658580315
76.08817635270542,-0.03533404503466013,-0.06011178036233611,-0.04076058600011659,-0.04556889155077966,-0.04972400551271461,-0.053200247301398065,-0.055980972664093714,-0.05805824755746835,-0.05943244571426304,-0.060111780362336345
76.76152304609218,-0.03745568408515223,-0.0639145854600979,-0.04325014691712388,-0.04838466389256018,-0.05282178742876291,-0.056534007837709135,-0.05950349643552831,-0.061721755434921324,-0.06318918596448662,-0.06391458546009812
77.43486973947896,-0.032298028159612746,-0.05614524275912655,-0.0375184992437559,-0.04214596553159085,-0.04614576200792588,-0.049492435991473654,-0.05216950306001371,-0.054169115064330364,-0.05549165117132629,-0.05614524275912681
78.10821643286573,-0.023208712271646156,-0.040387985090634265,-0.02696905808742636,-0.03030258655334503,-0.03318413121586944,-0.03559521871453858,-0.03752388903119498,-0.038964451381539936,-0.039917183890737944,-0.040387985090634265
78.78156312625251,-0.021254078796060213,-0.03640657809810505,-0.024572117519414245,-0.027512517018624685,-0.030053679139658923,-0.03217974035009796,-0.03388042213394154,-0.035150827302599885,-0.03599118887313006,-0.03640657809810535
79.45490981963928,-0.016703810285265477,-0.029260594983899966,-0.019452239122685552,-0.021888789595802812,-0.02399502131862883,-0.025757397091205083,-0.027167151793884667,-0.02822011419263734,-0.028916487564467488,-0.02926059498390019
80.12825651302605,-0.011496817448290505,-0.019849874564957723,-0.013325387493242549,-0.014946266617082298,-0.01634729853297631,-0.017519559619147553,-0.018457272223820577,-0.019157686955635758,-0.019620937889422988,-0.01984987456495792
80.80160320641282,-0.015050256888311608,-0.025104124368471186,-0.017253139619215277,-0.01920428400576289,-0.020889953751453125,-0.0223000512908545,-0.023428026768360338,-0.024270753674222784,-0.02482837507716054,-0.02510412436847138
81.4749498997996,-0.01961387258084062,-0.03305531833598683,-0.02255835263711795,-0.025166845355109085,-0.02742069626208087,-0.02930619595053699,-0.030814454801274087,-0.031941231940613234,-0.03268672389075147,-0.033055318335987016
82.14829659318637,-0.0231690421389717,-0.039187649375005594,-0.026677730118470952,-0.029786315868875625,-0.03247241296467658,-0.03471957201320024,-0.03651712899179723,-0.037859998346863606,-0.038748417502374455,-0.03918764937500592
82.82164328657315,-0.026677876509209816,-0.04521233042559534,-0.03073746165804781,-0.034334255247006264,-0.03744227883543186,-0.04004244470633194,-0.042122379348909486,-0.043676182707363675,-0.04470413094674523,-0.045212330425595436
83.49498997995993,-0.029279263231736553,-0.049786507606861694,-0.03377060354631952,-0.03775019677332716,-0.041189145093897844,-0.04406621805369499,-0.0463676550934439,-0.04808689634401329,-0.04922425038674732,-0.04978650760686158
84.16833667334669,-0.03219040013894434,-0.05459465865569379,-0.03709742142926227,-0.041445170133364066,-0.04520216942688542,-0.04834529325689617,-0.05085955165437635,-0.05273779803711394,-0.05398036795565246,-0.054594658655693906
84.84168336673346,-0.036420203824099315,-0.06193892870015289,-0.042009250800707124,-0.04696137614412947,-0.05124067979890326,-0.05482078535541349,-0.05768459553212146,-0.05982395872163271,-0.061239257348415975,-0.06193892870015304
85.51503006012024,-0.0321456283913133,-0.05581668329694177,-0.03732768496511125,-0.04192098525658467,-0.045891187639398826,-0.04921307571804351,-0.05187031710736209,-0.05385513525603297,-0.05516790510978049,-0.055816683296941935
86.18837675350701,-0.02542569534707341,-0.04384776433489919,-0.029458852034455585,-0.033033627228140766,-0.03612338299176992,-0.038708560860386425,-0.04077649400913347,-0.04232115191615994,-0.0433428259653168,-0.04384776433489927
86.86172344689379,-0.026185987365621277,-0.04460963997498776,-0.030220867322353823,-0.033796108244395905,-0.036885690881007675,-0.039470500468277894,-0.04153814848189737,-0.04308272970651018,-0.04410452248915313,-0.04460963997498786
87.53507014028057,-0.023622097903270724,-0.040850890032072845,-0.027394097276143933,-0.030737327596745204,-0.033626918980917,-0.03604460841223489,-0.03797856579462376,-0.0394231572325769,-0.040378653306596304,-0.04085089003207304
88.20841683366733,-0.02048566674436462,-0.03510739940228225,-0.023687286322552393,-0.026524666567008134,-0.02897687772592693,-0.031028549175554303,-0.0326697234629941,-0.03389565770748415,-0.034706578878887256,-0.03510739940228237
88.8817635270541,-0.023276403775182274,-0.03920560829826403,-0.026765711349460646,-0.029856971585142344,-0.032528012436504376,-0.03476254162049063,-0.03654999656998546,-0.03788533976616898,-0.03876880602973294,-0.039205608298264145
89.55511022044088,-0.03233209946316067,-0.054012911107720746,-0.03708232718448407,-0.04128987674940085,-0.0449250317477864,-0.04796594877181609,-0.05039845997534479,-0.05221580332427349,-0.05341828909268299,-0.05401291110772083
90.22845691382766,-0.03823534545434947,-0.06518790891975698,-0.04413819715842176,-0.04936854363527606,-0.05388836538581606,-0.0576697293544761,-0.06069452976168496,-0.0629541346313319,-0.06444894940155324,-0.06518790891975706
90.90180360721443,-0.033478115237867985,-0.0577478138625903,-0.03879164164007841,-0.04350115641769576,-0.0475716329734099,-0.050977351200513034,-0.0537016517537846,-0.05573660178200582,-0.05708258312538926,-0.05774781386259038
91.57515030060121,-0.03306294535400193,-0.05627132519000881,-0.03814559207698671,-0.04264933094217573,-0.04654133202489129,-0.04979747918651826,-0.05240214414759539,-0.05434787873117834,-0.055635035284200884,-0.056271325190008575
92.24849699398797,-0.0335359147725138,-0.05744450430416294,-0.03877140796835092,-0.04341096800303439,-0.047420552637910895,-0.05077515667885939,-0.05345857705718656,-0.055463092804056535,-0.05678907032727179,-0.057444504304162786
92.92184368737475,-0.029700304339382408,-0.05118113287289852,-0.034403408833176684,-0.03857176452815731,-0.04217444383388043,-0.045188735239774805,-0.047599926986770694,-0.04940101272334503,-0.05059232881483065,-0.05118113287289837
93.59519038076152,-0.026880189191202344,-0.04614736957240374,-0.031098954562946122,-0.03483778971779884,-0.03806910058177557,-0.04077262168543539,-0.042935224072890424,-0.04455065385298193,-0.04561920995612726,-0.04614736957240361
94.2685370741483,-0.026352808106021967,-0.04496650886496068,-0.030429033412548448,-0.034041122902436355,-0.0371626639482154,-0.03977425520450018,-0.04186332447655529,-0.04342388063921271,-0.04445620768011174,-0.044966508864960425
94.94188376753507,-0.028071305103976183,-0.06135920144928835,-0.03220725546418651,-0.03586176763371208,-0.03900846335341691,-0.04162816564355905,-0.04370870491861002,-0.04524465796131005,-0.04623702803773668,-0.06135920144928821
95.61523046092185,-0.03278161685138959,-0.12551690101387258,-0.03684080131292149,-0.040410544371384076,-0.0434656868283886,-0.04598831523269151,-0.04796755016690887,-0.049399268119033946,-0.06325399318524455,-0.12551690101387253
96.28857715430861,-0.03814413881352325,-0.19602689447905128,-0.041736619334706765,-0.044907914357305595,-0.04763504548581714,-0.04990149176283069,-0.05169699981228699,-0.053017333950857316,-0.0880497525894595,-0.19602689447905122
96.96192384769539,-0.03997235780108263,-0.16458793559525545,-0.042539267049538226,-0.0448409744867476,-0.04685903372728462,-0.04857935979813317,-0.049992133818879125,-0.051091663714460334,-0.04841239697999385,-0.16458793559525534
97.63527054108216,-0.05153134161429723,-0.12324983221395525,-0.05435401485039573,-0.056855637130014354,-0.05901820318649814,-0.06082835263039443,-0.062277263936855946,-0.06336050489351047,-0.06078092222481633,-0.12324983221395516
98.30861723446894,-0.0627618105266014,-0.20618285076896986,-0.06589580757351315,-0.06863846547584196,-0.07097099346278245,-0.07288033771927138,-0.07435900041494897,-0.07540480713165834,-0.10064905703319336,-0.2061828507689697
98.98196392785572,-0.07088600577723206,-0.26503448231811017,-0.07343082371605997,-0.07568383912017715,-0.0776284595090171,-0.07925261847255327,-0.08054864648742982,-0.08151309922855562,-0.116149735804643,-0.26503448231811005
99.65531062124248,-0.08377141276187788,-0.2767279301385136,-0.0859787184121003,-0.08794321177908354,-0.08965001290979702,-0.09108799458469008,-0.09224969296749974,-0.0931311820983653,-0.08775320479758852,-0.2767279301385135
100.32865731462925,-0.10019800520684799,-0.3014903569467741,-0.10240405326313391,-0.10435104180065648,-0.106025111172392,-0.10741620996408331,-0.10851799318376601,-0.10932768521838648,-0.10257234223098338,-0.3014903569467741
101.00200400801603,-0.11695727344485443,-0.3725523641051176,-0.11911213126148809,-0.12100683746286459,-0.12262794859120904,-0.12396599629687471,-0.12501536205433783,-0.12577411548081063,-0.13565669677619405,-0.3725523641051176
101.6753507014028,-0.11050260870780787,-0.2572158650771801,-0.1106021755905519,-0.11077256922911025,-0.11100812264673326,-0.11130321756399836,-0.11165232235958582,-0.11205002219620237,-0.1053974200269013,-0.2572158650771801
102.34869739478958,-0.0972739762410268,0.02888114670604261,-0.0945604351044271,-0.09216692230979906,-0.0901077284976897,-0.0883929069654337,-0.08702841515752552,-0.08601628779672318,-0.07880931614376058,0.028881146706042676
103.02204408817636,-0.100430049796247,0.011086282579559485,-0.09912482241001352,-0.09796222865104554,-0.09695198870778665,-0.09610131595137625,-0.09541498657397185,-0.09489543513861654,-0.08850652124526431,0.011086282579559594
103.69539078156312,-0.08269448549315409,0.02476860366684025,-0.08047306622771902,-0.07850323309598753,-0.07679811313038146,-0.07536745154747351,-0.07421768696021065,-0.07335205638081027,-0.0672039465900088,0.02476860366684034
104.3687374749499,-0.07265992829664646,0.031266170901509786,-0.0695589384801178,-0.06680676548382794,-0.06442415130067969,-0.062426404293873604,-0.060823538273375416,-0.059620463463917556,-0.05368348520923675,0.03126617090150987
105.04208416833667,-0.08008427475718788,0.007348282605140367,-0.07906813251608258,-0.07816197641462112,-0.07737407351091155,-0.07671054157420402,-0.0761754126596719,-0.07577071976195156,-0.07076222180381374,0.007348282605140638
105.71543086172345,-0.08251112138217187,-0.008672778255638188,-0.08305993670611542,-0.08354211952507339,-0.0839550252112048,-0.08429676073458311,-0.08456616818860757,-0.08476280282955753,-0.08052081647020139,-0.008672778255637961
106.38877755511022,-0.08123244074608023,-0.01704843258279396,-0.082594099612154,-0.08379742629621537,-0.08483414849442054,-0.08569823911606701,-0.08638585865213075,-0.08689527737680931,-0.08320031962266906,-0.017048432582793906
107.062124248497,-0.07794964980038,-0.021142152254108433,-0.07972664370280523,-0.08129869524543303,-0.0826545694893796,-0.08378606166680308,-0.08468791761353756,-0.08535772619850177,-0.08208255481081153,-0.021142152254108253
107.73547094188376,-0.07299862118096735,-0.021555457378732955,-0.07484384059607782,-0.07647689768116506,-0.07788591038077962,-0.07906219691813374,-0.08000019055007533,-0.0806973243513848,-0.07772950073833523,-0.021555457378732983
108.40881763527054,-0.06981238599693362,-0.02475103013700672,-0.07182018106116833,-0.07359541939417058,-0.07512537550571427,-0.07640076058184868,-0.07741563232029978,-0.07816727292732199,-0.07549804800742511,-0.02475103013700648
109.08216432865731,-0.07020119602394465,-0.07104222455589376,-0.07241759431274439,-0.07435691532715516,-0.07600594023579267,-0.0773554434703142,-0.0784000711937677,-0.07913818390327118,-0.08130810976892765,-0.07104222455589358
109.75551102204409,-0.07773634277564667,-0.1797671756694052,-0.08008088437724611,-0.08210979484123498,-0.08381014883619127,-0.08517346834026857,-0.08619556528173909,-0.08687634584943903,-0.14036436203432107,-0.17976717566940514
110.42885771543087,-0.09366324152109315,-0.32195767827323174,-0.0958585555465079,-0.0977561475751196,-0.09934393457660054,-0.10061411202150028,-0.10156299327992147,-0.10219081228887276,-0.23559430394598535,-0.32195767827323174
111.10220440881764,-0.11910366898744769,-0.4407487482415918,-0.12094695863421222,-0.12255194769459868,-0.12390793258742068,-0.12500769628465305,-0.12584738667147455,-0.12642636419832842,-0.30998727651001856,-0.4407487482415918
111.7755511022044,-0.15622474866767172,-0.5570556782039526,-0.1579708733915989,-0.15948798670155115,-0.16076615713128845,-0.16179873078771934,-0.16258221874377068,-0.16311615578324076,-0.3843196823722848,-0.5570556782039526
112.44889779559118,-0.20160889718031128,-0.6908474275304946,-0.20326515503596215,-0.204701014870485,-0.20590718501751346,-0.20687753817550872,-0.20760899789985543,-0.20810139765338312,-0.4784268730608873,-0.6908474275304946
113.12224448897796,-0.25469044993956,-0.8242299339430017,-0.25617005464008874,-0.2574559691395599,-0.2585397271666253,-0.259415674999679,-0.26008087208334896,-0.2605349670383049,-0.5742910580297408,-0.8242299339430017
113.79559118236473,-0.3148222045775729,-0.9482283948315859,-0.31611386343597503,-0.3172414724333874,-0.3181973956353775,-0.3189764119764035,-0.3195756338969186,-0.3199944044985622,-0.6628188615624162,-0.9482283948315859
114.46893787575151,-0.38031978689477963,-1.0603972149649128,-0.38143837142524556,-0.38242019077548584,-0.38325837916979877,-0.38394811397649364,-0.38448655158554595,-0.38487274472948174,-0.7414517560811977,-1.0603972149649128
115.14228456913828,-0.4497110568185007,-1.1626403162023067,-0.4506945914404797,-0.4515616090886286,-0.45230590382416236,-0.4529230225143111,-0.45341021396583936,-0.45376636186180186,-0.8119873114509655,-1.1626403162023067
115.81563126252505,-0.5222850023555476,-1.2637336439938716,-0.5231982767071044,-0.5240028464410511,-0.5246929841051559,-0.5252645835274454,-0.5257151132787883,-0.5260435551850754,-0.8831046949800235,-1.2637336439938716
116.48897795591182,-0.5971390173886946,-1.3674774369114489,-0.5979856227878979,-0.598731102203272,-0.5993701593377463,-0.5998990092028512,-0.6003153339746633,-0.600618224942739,-0.9585080005187931,-1.3674774369114489
117.1623246492986,-0.6736847511537822,-1.4685847753397434,-0.6744333988382559,-0.675095207114676,-0.675665357660503,-0.6761403579936298,-0.676518004103458,-0.676797330694417,-1.032820377580438,-1.4685847753397434
117.83567134268537,-0.750851741621886,-1.556865807524718,-0.751461393751493,-0.7520071179753136,-0.7524846609797986,-0.752890793648929,-0.7532232878748183,-0.7534808832917561,-1.0957685680566667,-1.556865807524718
118.50901803607215,-0.8292431561842576,-1.6389375042435919,-0.8298161996110898,-0.8303281249656356,-0.8307750154155784,-0.8311538918766288,-0.8314626938370555,-0.8317002510034339,-1.1538917135508928,-1.6389375042435919
119.18236472945891,-0.908993360350153,-1.73593192055506,-0.9096207030179688,-0.9101718980455341,-0.9106431067010736,-0.9110315928188426,-0.9113356918052096,-0.9115547695787289,-1.2282443993058023,-1.73593192055506
119.85571142284569,-0.9903658087499998,-1.8508462172770608,-0.9910126021155009,-0.9915755119022496,-0.9920508068100727,-0.9924359745399263,-0.9927296800817476,-0.99293171327615,-1.3217500319625313,-1.8508462172770608
120.52905811623246,-1.068035452124232,-1.9341089151795707,-1.0683081802240912,-1.068568318322141,-1.0688130870037953,-1.0690401429006293,-1.0692475740345746,-1.06943388970589,-1.3847732154167698,-1.9341089151795707
121.20240480961924,-1.1418875234671975,-1.9345339789681117,-1.1418051031971188,-1.1417778928205615,-1.1418042330671963,-1.1418819146822878,-1.1420082350630578,-1.1421800566043991,-1.3660637716994353,-1.9345339789681117
121.87575150300601,-1.2144009469052826,-1.9527500304026646,-1.214616689913191,-1.2148249784508462,-1.2150236606422455,-1.2152107249764246,-1.2153843206308133,-1.215542775071389,-1.3661889257357935,-1.9527500304026646
122.54909819639279,-1.2744796776022187,-1.9806234760162922,-1.2745262465768277,-1.274596419385483,-1.2746884100759337,-1.274800362428003,-1.2749303706378428,-1.2750764984856753,-1.3769592366383478,-1.9806234760162922
123.22244488977955,-1.3201221118256674,-1.908355252205088,-1.3195801093691553,-1.3191769099258646,-1.3189122289589847,-1.3187842903265599,-1.3187899263831078,-1.3189246863358057,-1.2885209089162235,-1.908355252205088
123.89579158316633,-1.3461491414208098,-1.719015969697498,-1.345142034988188,-1.34436443282176,-1.343817337291894,-1.3434990463212693,-1.3434053264332437,-1.3435296025580095,-1.0838935780657093,-1.719015969697498
124.5691382765531,-1.3522206323896038,-1.4744861685339046,-1.3509294701480226,-1.349855641372264,-1.3490039797227367,-1.348376443202789,-1.347972263985921,-1.347788118758971,-0.9480700322574519,-1.4744861685339046
125.24248496993988,-1.3406536743228992,-1.2557499513818808,-1.339743701022003,-1.3389864104956486,-1.3383854527466683,-1.3379424233142767,-1.3376569667441418,-1.3375268957224962,-0.9688033502217557,-1.2557499513818808
125.91583166332666,-1.3095077279180805,-1.0280519117758267,-1.3085004791568726,-1.3076617112704465,-1.3069953604318543,-1.3065031681846042,-1.3061847876301347,-1.3060379061339296,-0.9659980985578425,-1.0280519117758267
126.58917835671343,-1.265812428151165,-0.7822121199198968,-1.2649007674654047,-1.2641416823706781,-1.2635388668132936,-1.2630939496946094,-1.262806598162388,-1.2626746367094663,-0.9490872366821088,-0.7822121199198968
127.2625250501002,-1.206533053272366,-0.5427735725095477,-1.2056822108203595,-1.2049739639668344,-1.2044116058723964,-1.2039965834430646,-1.2037285871063867,-1.203605654436783,-0.9144135312006745,-0.5427735725095477
127.93587174348697,-1.1296845747290885,-0.25267758382109257,-1.1285483499430344,-1.1276011308402931,-1.126847415095848,-1.1262892295297553,-1.1259262485302879,-1.1257559311498686,-0.8590611437851049,-0.25267758382109257
128.60921843687376,-1.0472750190847677,-0.09587888896076063,-1.0454844183584902,-1.0438621616376385,-1.0424214603145232,-1.0411727363182661,-1.0401236680944634,-1.0392792639427504,-0.7926770928891202,-0.09587888896076063
129.2825651302605,-0.9707967952654748,-0.09690426552929814,-0.9699217294067498,-0.9691120220494609,-0.968375385180833,-0.9677182101407,-0.9671455726600727,-0.9666612537301165,-0.7394363233490973,-0.09690426552929814
129.95591182364728,-0.8946336936342376,-0.08858621491644426,-0.8937935655570571,-0.8930188312117509,-0.892316336847755,-0.8916917762290069,-0.8911496905395644,-0.8906934813850999,-0.6811390370463531,-0.08858621491644426
130.62925851703406,-0.8252885041491154,-0.08186181882903279,-0.824494215161035,-0.8237626962538099,-0.8231005375409894,-0.8225131786807234,-0.8220049126890705,-0.8215789028981166,-0.6283228554781269,-0.08186181882903279
131.30260521042084,-0.7610876389529113,-0.07559426645300829,-0.7603746636903186,-0.7597180515055451,-0.7591236104318975,-0.7585961493727494,-0.7581394799477115,-0.7577564296782298,-0.5795416459569322,-0.07559426645300829
131.9759519038076,-0.700376625902192,-0.0671838436562984,-0.6994932718381303,-0.6986882665846819,-0.6979682909006854,-0.6973387444732397,-0.6968037564703997,-0.6963662096802559,-0.5319590401954417,-0.0671838436562984
132.6492985971944,-0.6444137104790937,-0.05936120965145497,-0.6433526562132068,-0.6423922983141453,-0.6415403969340141,-0.6408030967256102,-0.6401849484055151,-0.639688946934565,-0.48801094482967367,-0.05936120965145497
133.32264529058116,-0.5917136638247096,-0.05050625511389169,-0.590366977671807,-0.5891557387877829,-0.5880893095571064,-0.5871749705208916,-0.5864179550525258,-0.5858215046449746,-0.4458527259021893,-0.05050625511389169
133.99599198396794,-0.5410777325659413,-0.03888309205572585,-0.5391578888597978,-0.5374408480377013,-0.535939416918463,-0.5346633699038771,-0.533619508797373,-0.5328117517251745,-0.4035609400794138,-0.03888309205572585
134.66933867735472,-0.4923357585279509,-0.024646050914991852,-0.4895641134154159,-0.4870941381054129,-0.4849439266128838,-0.48312710418834154,-0.4816529248500181,-0.4805264111247265,-0.3610787740637925,-0.024646050914991852
135.3426853707415,-0.4484787233744994,-0.012898747851760697,-0.4449862203041194,-0.4418784315926092,-0.43917834715433995,-0.4369031528082379,-0.4350643655932893,-0.4336680241836379,-0.32327661324295703,-0.012898747851760697
136.01603206412827,-0.40992431614411784,-0.005549888037312036,-0.40611587241052827,-0.40272923741754696,-0.399789507969855,-0.3973153859188031,-0.39531933133309327,-0.3938077764861878,-0.2918563210546651,-0.005549888037312036
136.68937875751504,-0.3725285904023135,0.004129512173835375,-0.3681959208175968,-0.36434626925999786,-0.3610078839114166,-0.35820175813006583,-0.3559418057564975,-0.35423510489632964,-0.2600078815316217,0.004129512173835292
137.3627254509018,-0.3398491223248745,0.01056361903082139,-0.3351840980798596,-0.3310403958211695,-0.3274487356317603,-0.32443189810469686,-0.32200492063979413,-0.3201753691387762,-0.2331096647817236,0.010563619030821546
138.03607214428857,-0.3069803222649835,0.019535781613074326,-0.3019386909960036,-0.29746369738615086,-0.2935876015146594,-0.29033430233740953,-0.2877195420069891,-0.28575118835547403,-0.20527302425878519,0.019535781613074343
138.70941883767534,-0.25490674628655197,0.06407113294151416,-0.24634015905583975,-0.23874607946230636,-0.23217742437220196,-0.22667328051204472,-0.22225923596342248,-0.21894783739951168,-0.1437400377287658,0.06407113294151437
139.38276553106212,-0.21559363016835814,0.09488709094968639,-0.20412395231101435,-0.19395424059669897,-0.18515848938988963,-0.1777912219251111,-0.17188798198854566,-0.16746600780800686,-0.09720466798846629,0.09488709094968655
140.0561122244489,-0.19822588816788206,0.08979319552497335,-0.1872806204887916,-0.1775738411477418,-0.16917759262339283,-0.16214492274126008,-0.15651037678869092,-0.15229067007059727,-0.08740185089977777,0.08979319552497339
140.72945891783567,-0.18336888426838782,0.08183018375068553,-0.1733652584655757,-0.16449369869129143,-0.15682003287042368,-0.15039273024748973,-0.14524335135404368,-0.14138716286690253,-0.08156958831751585,0.08183018375068558
141.40280561122245,-0.16912128923340888,0.07536568720222418,-0.15991274304720485,-0.151746556088258,-0.14468324019972675,-0.13876734861034892,-0.13402788923357895,-0.1304788894225083,-0.07531990584270552,0.07536568720222427
142.07615230460922,-0.1553990653417662,0.07042347312398536,-0.14682860515870183,-0.13922857121814783,-0.13265520542783757,-0.1271499144337119,-0.12273965350616789,-0.11943745109027776,-0.06855008892330282,0.07042347312398536
142.749498997996,-0.142423654165593,0.06644256026776812,-0.13438589646962795,-0.1272585202237408,-0.12109421757517018,-0.1159317782212613,-0.11179644902104213,-0.10870042533327878,-0.06173790756088654,0.06644256026776811
143.42284569138278,-0.1305937876303096,0.06259209396198646,-0.12305625367929027,-0.11637260083407024,-0.11059224715507308,-0.1057515680083548,-0.10187423367677255,-0.09897167055599995,-0.05563163198756137,0.06259209396198673
144.09619238476955,-0.1201222959794938,0.05832102563618244,-0.11310818889273377,-0.10688873410287579,-0.10150995300955994,-0.09700571715410423,-0.09339806311569387,-0.0906976225866581,-0.05071362846549659,0.058321025636182425
144.7695390781563,-0.11111407719332463,0.053280440865764556,-0.10468205683123731,-0.09897872386314396,-0.09404633546613712,-0.08991598997781605,-0.08660791660319422,-0.08413187099888247,-0.04726785996389806,0.053280440865764826
145.44288577154308,-0.10318483680702739,0.0479479774048773,-0.09735647258406815,-0.09218840265416128,-0.08771894458947051,-0.08397629600868581,-0.08097879756722952,-0.07873529201296736,-0.04476554770314392,0.047947977404877364
146.11623246492985,-0.09531364440553748,0.0438024052774172,-0.08999485510138801,-0.08527889185818754,-0.08120059953171423,-0.07778562049236498,-0.07505063318807262,-0.07300367788834598,-0.04169130453318256,0.0438024052774172
146.78957915831663,-0.08608386353401748,0.04333341035170828,-0.08093213948667698,-0.07636482889001561,-0.07241547353121544,-0.06910875631772795,-0.0664607295983373,-0.06447912703990671,-0.03554052967969215,0.04333341035170828
147.4629258517034,-0.07827580628594924,0.04203639561101841,-0.07331402897993766,-0.06891503492717728,-0.06511126273221039,-0.06192657811519171,-0.05937649583225199,-0.057468482658057346,-0.03072799112431271,0.04203639561101841
148.13627254509018,-0.0718784822598989,0.039294498004537395,-0.0672542895560446,-0.06315464398709658,-0.059609791057665375,-0.05664198051143181,-0.054265673698618226,-0.05248782659884871,-0.02781552630652952,0.039294498004537395
148.80961923847696,-0.06532288406505816,0.03783883214959665,-0.0609184147543298,-0.057013793365483297,-0.05363775467766017,-0.05081143591355098,-0.04854857334792405,-0.046855770669098504,-0.024067740647006272,0.03783883214959665
149.48296593186373,-0.0599116802933999,0.035573197796028064,-0.05577363054278568,-0.05210511737207174,-0.04893322643747544,-0.04627787876970911,-0.044152016829678994,-0.0425618583685589,-0.02152735347880286,0.035573197796028064
150.1563126252505,-0.05525519577933687,0.032766373210231764,-0.05144655761314443,-0.048070155372906584,-0.045150899970660296,-0.04270711185357775,-0.040750692226919974,-0.03928735663782599,-0.019891293287011502,0.032766373210231764
150.82965931863728,-0.050147242180404,0.031518068584037315,-0.04652697034065859,-0.043317790420537246,-0.04054328633790126,-0.03822080235235338,-0.03636160460703724,-0.03497110155088174,-0.01705680123239669,0.031518068584037315
151.50300601202406,-0.04496381703670432,0.031218863780922312,-0.04143429970776426,-0.03830574163681706,-0.0356010855525785,-0.03333720282181676,-0.03152505039429979,-0.030169884954740413,-0.013601076004670865,0.031218863780922312
152.17635270541084,-0.040251439056788074,0.030914648847429168,-0.036797148741057925,-0.033735309887498136,-0.03108840227357868,-0.02887295455689739,-0.02709969832897714,-0.02577377827506893,-0.010443578321339766,0.030914648847429168
152.84969939879758,-0.03660326946549856,0.02947413149517125,-0.0333196474358516,-0.03040902633521698,-0.027892843089756984,-0.025786857211537992,-0.0241012983064204,-0.022841067220114024,-0.008678808514019552,0.02947413149517125
153.52304609218436,-0.033995418673298305,0.026856379190764904,-0.030985972224012098,-0.028318284714541907,-0.026012077238191017,-0.024081846074532492,-0.02253699898457226,-0.021382040990895496,-0.008326317121589459,0.026856379190764904
154.19639278557113,-0.03176748429042765,0.02402386946319886,-0.029063534408553075,-0.026666694787433786,-0.024594668368020305,-0.022860467605998733,-0.021472536839701694,-0.02043491907000706,-0.00841302772083665,0.02402386946319886
154.8697394789579,-0.02923892432180962,0.022224202085523254,-0.026742532460403763,-0.024529775102808175,-0.022616954099156795,-0.021016052131203312,-0.01973484508582292,-0.01877705524506613,-0.00768978582497586,0.022224202085523254
155.5430861723447,-0.02729024821248298,0.020000673851638246,-0.025024965107936017,-0.023016986660337135,-0.021281159086829805,-0.019828393885312823,-0.018665770567558797,-0.017796676661280576,-0.007581419482618182,0.020000673851638246
156.21643286573146,-0.025538661451880322,0.017769941930385565,-0.02351589420908293,-0.021722941029544463,-0.020173033384033805,-0.01887589588303114,-0.017837837770907843,-0.017061877607324624,-0.007658194444035199,0.017769941930385565
156.88977955911824,-0.023476726068959144,0.016498124335179443,-0.021603448443438464,-0.019943079704026676,-0.01850783972814609,-0.017306709762251165,-0.016345516644661308,-0.015627047609064824,-0.006952985583497586,0.016498124335179443
157.56312625250501,-0.022157601286006898,0.014434141290509602,-0.020489992270177074,-0.01901179788160863,-0.017733973337208823,-0.01666456901022926,-0.01580880648292788,-0.015169182152464726,-0.007185135875931134,0.014434141290509602
158.2364729458918,-0.021576356929605592,0.011414504874757153,-0.020203685398436935,-0.018986813824051537,-0.01793482567496394,-0.017054394924090593,-0.016349849596738318,-0.01582325828481503,-0.008502226863707307,0.011414504874757153
158.90981963927857,-0.021287405197771277,0.008138765975063782,-0.020240026169391745,-0.019311468448227332,-0.018508690124762733,-0.01783680328363124,-0.017299122942843772,-0.016897233646531708,-0.010201166716046145,0.008138765975063782
159.58316633266534,-0.020115760622227065,0.006558509190613538,-0.01925090546342438,-0.01848433425140697,-0.01782169290896203,-0.017267130877357813,-0.01682334015367931,-0.016491608479872993,-0.010342137812852537,0.006558509190613538
160.2565130260521,-0.019329638796632107,0.004851328245719864,-0.01862380583015079,-0.017998016238603917,-0.017456978079960023,-0.01700415034343975,-0.016641776027447513,-0.016370927167845026,-0.010723092253763538,0.004851328245719864
160.92985971943887,-0.019747560787727537,0.0012224117478973294,-0.019387939707489515,-0.019068880081855942,-0.018792895321465785,-0.018561830645278374,-0.01837688166976789,-0.018238619604104812,-0.013103955004060412,0.0012224117478973294
161.60320641282564,-0.018613978033645874,0.00022916075764263706,-0.018390361539568967,-0.018192199558681094,-0.018020910573078985,-0.017877538144223108,-0.017762760496337036,-0.017676903593906064,-0.012969191545425295,0.00022916075764263706
162.27655310621242,-0.01714785742988106,0.00030214767881863943,-0.01692572691213212,-0.0167288452769666,-0.0165586516972282,-0.016416204535621398,-0.016302191091721856,-0.01621694091789122,-0.011871462725036945,0.00030214767881863943
162.9498997995992,-0.016729258332426725,-0.0011839774330775657,-0.016644401114558796,-0.016569017938433465,-0.016503751979366363,-0.016449075157745376,-0.016405293118894142,-0.0163725519697966,-0.012395521151059694,-0.0011839774330775657
163.62324649298597,-0.017187929022111484,-0.004015224951380208,-0.017364563221210483,-0.01752078645664687,-0.017655619938577997,-0.017768342755840133,-0.01785848625394097,-0.01792582625975707,-0.01432272304203875,-0.004015224951380208
164.29659318637275,-0.017229931795103005,-0.0061787467732022285,-0.017632762783144365,-0.017989623889992087,-0.018297960488447437,-0.01855589520062384,-0.018762210803198003,-0.018916326873627078,-0.01565436885488651,-0.006178746773202244
164.96993987975952,-0.016208705259639092,-0.006316680707125984,-0.01664556298005954,-0.01703273673811547,-0.01736736137981197,-0.017647332757136616,-0.017871287748430182,-0.01803857706509182,-0.015047002436824825,-0.006316680707125995
165.6432865731463,-0.015336913372490943,-0.006466482496520424,-0.0157949887200425,-0.016200933683355435,-0.016551767971124252,-0.016845302388458175,-0.017080118220033653,-0.01725553915252572,-0.01451070438320388,-0.0064664824965206145
166.31663326653307,-0.014597757775239282,-0.006740668974428866,-0.01509100006236433,-0.015528114560508866,-0.015905892760774153,-0.01622197764356995,-0.016474841520984662,-0.01666375585283526,-0.014150369045707654,-0.0067406689744286055
166.98997995991985,-0.013892118449155534,-0.006948569125230396,-0.014413154894773787,-0.014874903686503895,-0.015273976367302211,-0.015607883625623965,-0.015875011899741394,-0.016074591506455585,-0.013773527627259786,-0.006948569125230309
167.66332665330663,-0.013318281856885102,-0.007267025727791542,-0.013875891991855835,-0.01437004085213248,-0.014797110991194512,-0.015154444654846506,-0.015440318881637726,-0.015653911573139466,-0.01355140355766574,-0.00726702572779149
168.33667334669337,-0.012495586906993471,-0.007119014884281523,-0.013054340310734103,-0.013549583163581194,-0.013977644890465483,-0.014335829223265819,-0.01462238865301509,-0.014836489643612026,-0.012908883977669186,-0.00711901488428158
169.01002004008015,-0.011486724750900849,-0.006486158361883725,-0.011992744543361408,-0.012441252986951166,-0.01282892577010239,-0.01315332102874703,-0.013412856123158949,-0.013606776033090302,-0.011826794134354024,-0.006486158361883686
169.68336673346693,-0.0112405607481554,-0.00702019124522164,-0.011793022701721527,-0.012282558327347065,-0.012705618894452023,-0.013059596426867597,-0.013342799531729819,-0.013554420434797744,-0.01193462440960276,-0.0070201912452215395
170.3567134268537,-0.009925205182596444,-0.005935591617985151,-0.010412898217857179,-0.010845354086088575,-0.011219259100667915,-0.011532180272875791,-0.011782541615807727,-0.011969591934962267,-0.010470407202641203,-0.005935591617985002
171.03006012024048,-0.00826503765932577,-0.0037631144558670747,-0.008534858020728493,-0.00877404763382314,-0.008980823334326244,-0.00915387565096374,-0.009292355965598931,-0.009395859105271482,-0.00796769233892489,-0.0037631144558670825
171.70340681362725,-0.011353510317996278,-0.009382253848455162,-0.012080880523691136,-0.0127247032330403,-0.01328071584225264,-0.013745779972428228,-0.014117855277057403,-0.014395963419610906,-0.013199864137064986,-0.009382253848455075
172.37675350701403,-0.01153740638003034,-0.011140583321004423,-0.012518162653782514,-0.013387519475451783,-0.014138982554138951,-0.014767781551285279,-0.01527082497119402,-0.015646638687127547,-0.014622382392212106,-0.011140583321004264
173.0501002004008,-0.007350460515125822,-0.004810904359826288,-0.007778380212364528,-0.008158237978017227,-0.008486889780257873,-0.00876203109220149,-0.008982172429403945,-0.009146606342346975,-0.008081481774429411,-0.004810904359826125
173.72344689378758,-0.005867391375239136,-0.002578796734279178,-0.006055357836550676,-0.006222043247376383,-0.006366178685707144,-0.006486832269824255,-0.006583399930572486,-0.006655592905653712,-0.005620849479234543,-0.002578796734279066
174.39679358717436,-0.0057507907796985345,-0.00289390271727514,-0.005962804495598259,-0.006150667615866792,-0.006313033372849778,-0.006448911264237984,-0.006557658011753678,-0.006638965210800537,-0.00569448115109506,-0.0028939027172751102
175.07014028056113,-0.005720623863782967,-0.003416309125973831,-0.005988422810640538,-0.006225757490205083,-0.006430896973456282,-0.006602568731182556,-0.006739946878199899,-0.006842636124060137,-0.005989957967082534,-0.0034163091259739225
175.7434869739479,-0.005017813915234812,-0.002755229974479839,-0.0052345205979169975,-0.005426682843811554,-0.005592839713085131,-0.005731918090584418,-0.005843222257145315,-0.005926419712759582,-0.00513245150153072,-0.0027552299744796785
176.41683366733466,-0.005787154677244253,-0.004279455990382406,-0.006114228806304994,-0.006403825741712497,-0.006653985215338443,-0.006863264446166942,-0.007030725675619787,-0.007155919077696258,-0.006455837085467474,-0.004279455990382471
177.09018036072143,-0.008358996215144028,-0.008966608180080774,-0.009098491767391081,-0.009753320253746168,-0.010318984973877317,-0.010792177724180762,-0.011170749986879428,-0.011453673432371293,-0.0109188776082042,-0.008966608180080713
177.7635270541082,-0.011353685714206977,-0.014469226231656612,-0.012595290270327145,-0.013695032208737287,-0.014645174865697152,-0.015440029734731575,-0.016075905524014163,-0.016551038480740722,-0.016199566155415544,-0.014469226231656616
178.43687374749499,-0.013137507536401458,-0.018069972622637064,-0.014733145795362609,-0.016146908368426464,-0.0173685874664435,-0.018390681844629594,-0.01920832765298962,-0.019819204078733686,-0.01960928150040952,-0.01806997262263712
179.11022044088176,-0.013558078434880431,-0.019225077353803396,-0.015274240664031633,-0.01679499553388103,-0.018109240052620802,-0.01920881729213819,-0.02008844014352213,-0.02074558740751272,-0.020614011976230456,-0.019225077353803667
179.78356713426854,-0.013597811899992224,-0.01960225468686886,-0.015350856482568374,-0.01690432856679865,-0.018246864978293007,-0.019370118186605757,-0.02026867801916631,-0.020939965005578563,-0.020861797028739165,-0.01960225468686896
180.4569138276553,-0.014874858362324876,-0.02187771092084933,-0.016812823284690925,-0.018529876736838535,-0.020013624141897616,-0.021254958064421865,-0.022247973937553317,-0.022989855136905643,-0.02299905868047678,-0.021877710920849305
181.1302605210421,-0.014487035629234792,-0.022012563110127257,-0.016507132702338393,-0.018297651427770227,-0.019845260547850473,-0.02114016916903827,-0.022176033852761477,-0.02294983210222919,-0.023017503558836527,-0.022012563110127413
181.80360721442887,-0.007408605284080286,-0.01061884387675257,-0.008453488523356298,-0.009380771355914959,-0.01018288520403383,-0.010854281864946634,-0.01139137553751143,-0.011792464483836154,-0.011647987078657857,-0.010618843876752696
182.47695390781564,-0.0060437613210625515,-0.007483268289789813,-0.006676137338981587,-0.007236340527279261,-0.007720386031900646,-0.008125345871159345,-0.008449321597093506,-0.008691407103614698,-0.008473861673754652,-0.007483268289789941
183.15030060120242,-0.008766155766174673,-0.012430838994491385,-0.009861298040800624,-0.01083147290829173,-0.011669759217483288,-0.012371069057024175,-0.012932101778667096,-0.013351281132674045,-0.013280284803316032,-0.012430838994491343
183.82364729458916,-0.007078244030707391,-0.01010735113161031,-0.008010571347832411,-0.008837158272421071,-0.009551729924199188,-0.010149679808221256,-0.010628025003686238,-0.010985345274672327,-0.010900415586750487,-0.010107351131610254
184.49699398797594,-0.006451291437206014,-0.008927402793579887,-0.007242084806460041,-0.007942840139176567,-0.008548443091296097,-0.00905513657356022,-0.009460485426840899,-0.009763328323173998,-0.009667420409188256,-0.008927402793579755
185.17034068136272,-0.0070365994936065655,-0.010093031911900124,-0.007935209881185212,-0.008731451324166285,-0.0094195430989243,-0.009995237620723595,-0.010455781051064697,-0.010799859571877509,-0.010754284496756392,-0.010093031911900268
185.8436873747495,-0.007000970548493591,-0.010163440149447365,-0.007904920728961429,-0.008705931660548318,-0.009398164626466303,-0.00997733024092549,-0.010440648262463818,-0.010786792845996322,-0.010763832084963334,-0.010163440149447298
186.51703406813627,-0.009695014934751743,-0.014519557203983893,-0.010947260775560205,-0.012056321405743333,-0.013014448252127959,-0.013815944154413284,-0.014457112404849256,-0.014936187073025534,-0.015020856248291328,-0.014519557203983999
187.19038076152304,-0.013419152172142616,-0.02112129757714228,-0.015286288243840783,-0.016940310522309775,-0.018369436116098977,-0.019565004302178824,-0.02052139787343684,-0.021235935684729586,-0.02149442682685752,-0.021121297577142463
187.86372745490982,-0.015226625316906687,-0.024457044704215766,-0.017414098865036875,-0.019352256426422347,-0.021027077009846323,-0.02242825870561286,-0.02354912322188839,-0.02438648570030857,-0.024742852564505494,-0.024457044704215888
188.5370741482966,-0.018191853358038104,-0.029433346356454566,-0.02080721709920052,-0.023124248718188533,-0.0251263284221855,-0.02680124297517877,-0.028141073479684833,-0.02914204225357296,-0.02962205760381359,-0.029433346356454518
189.21042084168337,-0.019625315011038078,-0.03243458420392674,-0.022571339656973683,-0.025181976135312485,-0.027438111058291872,-0.029325703594531103,-0.030835654115219307,-0.03196362516871225,-0.032541733112970754,-0.03243458420392673
189.88376753507015,-0.016704969509432052,-0.027765749693396753,-0.01925644717967246,-0.02151798238776207,-0.02347270807254803,-0.02510823924652077,-0.026416554250583053,-0.02739383327367492,-0.02788524741260672,-0.02776574969339671
190.55711422845692,-0.017484068315710748,-0.028603379639091205,-0.020039405908834344,-0.022303469754277327,-0.024259894670904815,-0.02589665700466179,-0.02720596291384225,-0.028184096099277613,-0.02868827633763205,-0.02860337963909096
191.2304609218437,-0.01982733085368038,-0.03280812368044665,-0.022780895225213947,-0.025397911680633233,-0.02765939438378821,-0.029551394105653665,-0.031064868779235182,-0.032195506982143046,-0.032811676831857525,-0.032808123680446555
191.90380761523045,-0.020224323148532005,-0.03366222466754393,-0.02326907756028061,-0.025967139285468177,-0.02829878942760217,-0.03024954292072958,-0.03181001272942531,-0.032975724840944874,-0.03362531251352257,-0.033662224667544004
192.57715430861722,-0.022163613689006007,-0.03680849342843021,-0.025465219877832547,-0.028390526354755398,-0.03091836292236057,-0.033033175471329876,-0.03472488163730648,-0.03598867400465286,-0.03671265711696911,-0.0368084934284301
193.250501002004,-0.024182626287329888,-0.04046622850035371,-0.02783555856049432,-0.03107235857782058,-0.03386947884540887,-0.036209619884001586,-0.03808156910031952,-0.039479981139573725,-0.040301708412244265,-0.0404662285003536
193.92384769539078,-0.0253825638139986,-0.04245599954029398,-0.029201788736288918,-0.03258589046503202,-0.03551027579488811,-0.037956877605377415,-0.03991398625729934,-0.041376019832044864,-0.042247885597320206,-0.042455999540293846
194.59719438877755,-0.03167323358207554,-0.05263608888211778,-0.036339286771060984,-0.04047278857167173,-0.04404425299975545,-0.047032010210448755,-0.0494220084383834,-0.05120754364810355,-0.052300988351280144,-0.0526360888821176
195.27054108216433,-0.03256732288817591,-0.055591143428896095,-0.03767654387644081,-0.042204619194082055,-0.046118089566908736,-0.049392379782775435,-0.052011566895221586,-0.053968064475628984,-0.05518113682335063,-0.05559114342889597
195.9438877755511,-0.023615900694024212,-0.04047991834324742,-0.027369920497492557,-0.030697854021260743,-0.033574573730025904,-0.03598163546590102,-0.03790709856240101,-0.03934528161031892,-0.04022167417858856,-0.04047991834324736
196.61723446893788,-0.02997656558706751,-0.04942836204264997,-0.03429654221144672,-0.03812280328328294,-0.041428439787792024,-0.04419367152498464,-0.046405668357782016,-0.0480583060826318,-0.049082894559042634,-0.04942836204264964
197.29058116232466,-0.030321592784062823,-0.05231870098928319,-0.03519062689091538,-0.039506382414715824,-0.04323665036831912,-0.04635777698334672,-0.048854439118219135,-0.05071933840895923,-0.05188921931542493,-0.05231870098928297
197.96392785571143,-0.012991647867903964,-0.023382298882676063,-0.015312608106042127,-0.017372137133338086,-0.019153515601939005,-0.020644488667740987,-0.021837137676737877,-0.022727706895645818,-0.023257734338857725,-0.023382298882675883
198.6372745490982,-0.01113698984714106,-0.01815638019292504,-0.012720209650194441,-0.014122641289974487,-0.015334332924891593,-0.016347972179883666,-0.017158818453271354,-0.017764610739633497,-0.01811135990488805,-0.01815638019292486
199.31062124248496,-0.015144453114369648,-0.025224691654292367,-0.01739444863225857,-0.0193877256183088,-0.021110020239241523,-0.022550849373268733,-0.023703414991895926,-0.024564473569527102,-0.025084288456783586,-0.025224691654292107
199.98396793587173,-0.017088312348021314,-0.028474982242652287,-0.01962110609666644,-0.021865014716185217,-0.023803919972666534,-0.025425978355498587,-0.026723511762350372,-0.027692858414953413,-0.028288183369320916,-0.028474982242651957
200.6573146292585,-0.02501206330770656,-0.041375015912136826,-0.02863306664008227,-0.03184015786066847,-0.034610829899117394,-0.03692853628977238,-0.03878254272842715,-0.04016772414483374,-0.04104188712658688,-0.0413750159121367
201.33066132264528,-0.029306070414097194,-0.04973017138652845,-0.0338118684033991,-0.03780438562383596,-0.04125456873355068,-0.04414107244431825,-0.046450061274988325,-0.04817493918536131,-0.04927688954446309,-0.049730171386527924
202.00400801603206,-0.02701072826238128,-0.04600697640339537,-0.03120054707174926,-0.03491363545248701,-0.03812264624421204,-0.04080749486508588,-0.04295516909730257,-0.04455947018707146,-0.045584611150197824,-0.04600697640339503
202.67735470941884,-0.030796248986388528,-0.05175069375995012,-0.03541412439434831,-0.03950530874820257,-0.043040403395937885,-0.04599780614933148,-0.04836351215275084,-0.05013084226936243,-0.05126683195819543,-0.05175069375994974
203.3507014028056,-0.03576074801055096,-0.060447955001529476,-0.0411936166512028,-0.046007207167309605,-0.05016671613018074,-0.053646571853595934,-0.05643019777593163,-0.05850968973957706,-0.059854730255699554,-0.06044795500152899
204.0240480961924,-0.03726317386332637,-0.0635529802022469,-0.04304400781550715,-0.04816670249051888,-0.05259375067405961,-0.056297600646199264,-0.05926039799041126,-0.06147363378838099,-0.06290941058296555,-0.06355298020224653
204.69739478957916,-0.032696600905812376,-0.0563279766124523,-0.03789211676632622,-0.04249714226136826,-0.046477368786971715,-0.049807603561580524,-0.052471528868586984,-0.054461374530860474,-0.0557514158108769,-0.05632797661245152
205.37074148296594,-0.03197872321469019,-0.054202504431746706,-0.03686597081344667,-0.04119653237069453,-0.04493886193900398,-0.04806978651857062,-0.05057428893631305,-0.05244521210376405,-0.05365882592230631,-0.05420250443174617
206.04408817635272,-0.036843100579505135,-0.06237925664681916,-0.04245475597269305,-0.04742677836868637,-0.05172320402102786,-0.05531760876366572,-0.05819286348927595,-0.06034080064845643,-0.061739606450045184,-0.062379256646818385
206.7174348697395,-0.037830776979410216,-0.08500006757097239,-0.043464169070767354,-0.04844477823002743,-0.05273639503035342,-0.056312664033113795,-0.05915681725564973,-0.06126131537876238,-0.06260693874075571,-0.08500006757097162
207.39078156312624,-0.03934844138235431,-0.12972090088697005,-0.04461248713157927,-0.04926332649984598,-0.05326722432230682,-0.056599715476053344,-0.059245348612367785,-0.06119734330556154,-0.06243829432669391,-0.12972090088696925
208.06412825651302,-0.04402518459890789,-0.17630789925003754,-0.04886726132357362,-0.05314586383250291,-0.05682993361444019,-0.059896935458252074,-0.06233262203010789,-0.06413071880326493,-0.06527513068594305,-0.17630789925003687
208.7374749498998,-0.053042299059554016,-0.22780107844619774,-0.05754500034054085,-0.061521124035224556,-0.06494192762464436,-0.06778660571156525,-0.07004206939467553,-0.07170265167505213,-0.07423530627113678,-0.2278010784461969
209.41082164328657,-0.06504560477585423,-0.28245855985228496,-0.06917670436972634,-0.07282644845338831,-0.07596836191481163,-0.07858326137279541,-0.08065905196299852,-0.08219045605516842,-0.088163181715264,-0.2824585598522842
210.08416833667334,-0.07781125334923747,-0.3161549140954077,-0.08141201489278314,-0.08460326117168775,-0.08736129343909131,-0.08966874322410116,-0.09151440222469989,-0.09289299215166634,-0.09331746055862217,-0.31615491409540664
210.75751503006012,-0.0869119046128599,-0.2821263782990431,-0.0897207382737172,-0.09223538148452337,-0.0944360219728125,-0.09630763244322088,-0.09783986063240345,-0.09902687195598409,-0.09940740973648782,-0.28212637829904175
211.4308617234469,-0.08758575137407688,-0.1443641114900781,-0.08951357910540887,-0.09127829255691186,-0.09286433302710821,-0.0942591349934724,-0.09545309148828977,-0.09643948659961343,-0.09679042121202704,-0.1443641114900768
212.10420841683367,-0.07305746213396896,0.005263959593128202,-0.07283421422552833,-0.07263965871741268,-0.07247304705051912,-0.07233376274847532,-0.07222131825312755,-0.07213534556150221,-0.07168458687788243,0.005263959593128037
212.77755511022045,-0.055405210662413,0.025950791116859977,-0.053230307929493154,-0.05130208379410096,-0.0496336824115003,-0.048234836518107074,-0.047111945586472914,-0.04626818442707896,-0.04534305896536248,0.025950791116859807
213.45090180360722,-0.04229224271502953,0.03948432292849166,-0.038809327675414035,-0.0357213577689412,-0.03305048938066457,-0.030813061884256154,-0.029019742045535604,-0.02767572236572538,-0.02644843653480604,0.03948432292849137
214.124248496994,-0.033897308507690016,0.04545618470589563,-0.02982339882309331,-0.026211333023448552,-0.023087459370312362,-0.020471185259433606,-0.018375153822923422,-0.016805485679704947,-0.015455415426288982,0.045456184705895276
214.79759519038078,-0.027849227367300042,0.04788537347370274,-0.023533118893826237,-0.019706370077351168,-0.01639705242432246,-0.01362583172920957,-0.011406158225592513,-0.00974452653783953,-0.008357988843126106,0.04788537347370282
215.47094188376752,-0.02166795135457726,0.05088718990695641,-0.017093245012311048,-0.013037730583790434,-0.00953103249612257,-0.006594954424349958,-0.004243679746483869,-0.002484045510630936,-0.001055073769806373,0.05088718990695639
216.1442885771543,-0.014869226112850851,0.05557731916881303,-0.00987585568863801,-0.005449659394093589,-0.0016228865383192495,0.001580733659746965,0.0041457739005770905,0.006064810701477804,0.007578576025809915,0.055577319168812866
216.81763527054107,-0.0072155449562320804,0.062031758438660475,-0.0016724651680121046,0.0032403418275834973,0.007487275845811386,0.011042147659255258,0.013887938507485773,0.016016471575081192,0.01764981428538065,0.062031758438660406
217.49098196392785,0.008765845808552077,0.082363537606596,0.016012548227413333,0.022433089106612698,0.027981878007010665,0.03262537565511053,0.036341791631355806,0.039120670921848344,0.04116693624001956,0.08236353760659583
218.16432865731463,0.024056845832628848,0.10422249663370348,0.033430586133865264,0.04173712872370323,0.048916348202164416,0.0549240384846127,0.0597315068486587,0.06332501952426471,0.06589375813119659,0.10422249663370332
218.8376753507014,0.023539499608060236,0.09974825527657506,0.032680239279711705,0.04078261592521892,0.04778658220500999,0.05364801504884922,0.05833829870880558,0.061843756759497256,0.06433891899271085,0.09974825527657502
219.51102204408818,0.021521940324144225,0.09145967737230182,0.029876986348281658,0.03728266447140133,0.04368423382921055,0.04904146976023237,0.053328284118472194,0.056532208064863504,0.05881418893631098,0.09145967737230176
220.18436873747495,0.021220084365980826,0.08657416571100865,0.02911318513907327,0.036109130000338316,0.0421563464959951,0.047216936737364455,0.05126632076989861,0.05429275064846735,0.05644466566736372,0.08657416571100864
220.85771543086173,0.02137297971817176,0.08289651597032702,0.028926692869995545,0.035621696357634874,0.04140868490243298,0.04625142689068294,0.05012642375686552,0.05302244584777699,0.05507640536469886,0.08289651597032699
221.5310621242485,0.021024803613921027,0.0787645582215952,0.028210349831030938,0.03457909114781526,0.04008407292723868,0.04469079255310301,0.04837687463178816,0.05113162846471134,0.05308133262460727,0.07876455822159525
222.20440881763528,0.020934141121611162,0.07516712415055472,0.027776618239269118,0.033841094081506595,0.03908294982352853,0.043469398977371065,0.04697917919188359,0.04960213231479492,0.051454728868337546,0.07516712415055474
222.87775551102203,0.02201959566622962,0.07387544018769024,0.028733398115710088,0.03468358906623237,0.03982650194847666,0.04413004926896727,0.04757342184106832,0.05014667887952807,0.051957257243315104,0.07387544018769025
223.5511022044088,0.02242306051547016,0.07184841470754118,0.028965550677993782,0.03476401556860437,0.039775818238367955,0.04396962997196115,0.04732513597370727,0.04983263433491862,0.051591232141413194,0.07184841470754133
224.22444889779558,0.022222101897376674,0.0689214992630588,0.028500643746266388,0.03406518665438407,0.038874790181764596,0.042899373403954597,0.04611943200187404,0.04852565281804156,0.05020945222306274,0.0689214992630587
224.89779559118236,0.02185602934087774,0.06592304627514022,0.02786523449316778,0.03319107085164781,0.037794338261466234,0.041646235259864876,0.04472808807063801,0.04703098139700934,0.048639236730953134,0.06592304627514015
225.57114228456913,0.02071804339355132,0.0618501687182458,0.02636764085300307,0.03137488821418424,0.03570284796130366,0.039324382680670185,0.04222189907862343,0.044386999313869094,0.045897455155328185,0.06185016871824579
226.2444889779559,0.01968082734724477,0.05794335130689632,0.024963383613814547,0.02964520842022972,0.03369182293690431,0.037077895830540775,0.039787004572371706,0.04181131031034378,0.04322253985725343,0.05794335130689637
226.9178356713427,0.019522349357157544,0.05572192423249017,0.02459421877864152,0.029089164976115946,0.03297416162598462,0.036224943731130686,0.038825779585633366,0.0407691600939917,0.04212124540317873,0.05572192423249029
227.59118236472946,0.01916368052573367,0.05340925133481114,0.024029735724957774,0.02834230946902674,0.03206968668436829,0.035188566604191535,0.03768384356970264,0.03954830841406251,0.040842988952046536,0.05340925133481098
228.26452905811624,0.018161648920093226,0.05017809662716653,0.022744253353354758,0.026805730421550364,0.03031613832710465,0.03325348044046854,0.03560349783508139,0.03735938671497681,0.03857743640759908,0.050178096627166435
228.93787575150301,0.016643247323990595,0.04609854043250503,0.02085390335896528,0.024585763958364728,0.027811293755798133,0.03051026473620055,0.03266956512785396,0.034282939156616433,0.03540229717669995,0.046098540432505046
229.6112224448898,0.01622276469224484,0.04386949890666289,0.02021189576790271,0.023747184362099792,0.026802677204608508,0.02935930686983508,0.031404712555090676,0.03293299592764041,0.03399203478281111,0.043869498906662904
230.28456913827657,0.016654718136308252,0.04328644954502782,0.020582393397978738,0.02406307692248181,0.027071288509599715,0.02958830750925815,0.031601997424732166,0.033106566906130716,0.03414618589265402,0.04328644954502766
230.9579158316633,0.017167214202305662,0.043053258041540365,0.021079723631689643,0.02454698536357033,0.02754359657012809,0.03005089393376648,0.032056778735154855,0.03355547850602306,0.03458774778536091,0.043053258041540254
231.6312625250501,0.01624145854262913,0.04056545947697673,0.019948182914942946,0.023233334947429223,0.026072690927503778,0.02844845638238485,0.03034909812908202,0.03176911554411288,0.032746103434155245,0.04056545947697666
232.30460921843687,0.016079592792509464,0.03907130180345891,0.01962098656717844,0.02275929696114754,0.025471560970334203,0.027740908318932684,0.029556403237832526,0.030912828903750283,0.03184486126074195,0.039071301803458816
232.97795591182364,0.01723779260863786,0.04018297815284618,0.020885259778722652,0.024117508151466138,0.026910914274084857,0.029248121845913275,0.03111787954811018,0.032514820003662015,0.03347094757796217,0.04018297815284612
233.65130260521042,0.015122887994214268,0.03611910699215098,0.01844989195861391,0.02139878112361986,0.02394763735375817,0.026080362797628036,0.02778652675498819,0.02906115724842262,0.029933774121522178,0.03611910699215095
234.3246492985972,0.012737955876847644,0.03109518783745245,0.015586156287839562,0.01811053291487252,0.02029239732302794,0.022118023229634402,0.023578516109221254,0.024669635730618374,0.025418588850995644,0.031095187837452527
234.99799599198397,0.011930409419521743,0.02890239640285109,0.014566654762970466,0.016902991913437904,0.018922229610724615,0.02061173942510538,0.021963336725911352,0.022973118569745852,0.023666174071194316,0.02890239640285101
235.67134268537075,0.010885971823472219,0.026495602906902484,0.013307841411214886,0.015454259647683329,0.017309391130552815,0.018861604101661024,0.020103360498846146,0.021031066246641285,0.021667859267409426,0.026495602906902525
236.34468937875752,0.010524907065096924,0.0251366626165403,0.012806024768738317,0.014827509081815743,0.016574555082808414,0.018036286632532903,0.01920565424806548,0.020079295982665935,0.02067855121656469,0.025136662616540337
237.0180360721443,0.010633410078984735,0.024836287650466,0.012896399256707106,0.014901858334991726,0.016635073030439356,0.018085233827600324,0.019245334547951368,0.020112034146790577,0.020705023643689934,0.024836287650466048
237.69138276553107,0.008515879646245625,0.020933286672639884,0.010453269972017197,0.012170591521594264,0.013655006509616235,0.014897087569822725,0.01589072747763218,0.01663301634285655,0.017142107926621523,0.02093328667263997
238.36472945891782,0.0073406387161489145,0.018176627788052093,0.008993002867098225,0.010457361837439214,0.011722951786638607,0.01278186618471332,0.013628981126888455,0.014261853657292899,0.014697212359697965,0.018176627788052083
239.0380761523046,0.007875838996940176,0.018609825768924077,0.009562108053290814,0.01105636118651981,0.012347701363222219,0.013428122457395164,0.01429243458520661,0.014938162324334332,0.01538074252080139,0.01860982576892408
239.71142284569137,0.007035979473295939,0.016931605040534696,0.008590008032822586,0.009967337754389047,0.01115777198942683,0.012153821541980199,0.012950633673369504,0.013545895449145577,0.013953845970048048,0.016931605040534675
240.38476953907815,0.005877318668530015,0.014553516770462257,0.007212007968256948,0.008394942321705541,0.009417361927005208,0.010272833127777265,0.010957187303670944,0.011468437700154044,0.011819709113716492,0.014553516770462103
241.05811623246493,0.005028348196589027,0.012728153395170685,0.006193251368798008,0.007225673026617778,0.008117986307726971,0.00886458936143943,0.009461852281354724,0.009908044864712756,0.010215266005343362,0.01272815339517062
241.7314629258517,0.004433652865995468,0.011357592842199492,0.005469264838569351,0.006387060099138774,0.007180281142966861,0.007843964379662656,0.008374893251422974,0.008771534399180658,0.009045042423424268,0.011357592842199487
242.40480961923848,0.004761123646357201,0.011496257299997353,0.005793034958423695,0.006707350411061868,0.0074974532965964465,0.008158481891168017,0.008687284331513145,0.009082357094742477,0.009353990332485181,0.011496257299997346
243.07815631262525,0.005171871701839458,0.012055576849838491,0.00627062588786814,0.007244304991757754,0.008085780245449701,0.00878981446717579,0.009353013124696876,0.009773757626952786,0.010061549106401542,0.0120555768498385
243.75150300601203,0.0031830323831647032,0.008642605160313926,0.004001188501208108,0.004726619482771225,0.005353776402070166,0.005878586344247121,0.006298412519476658,0.006612000095407279,0.006828102441989727,0.008642605160313932
244.4248496993988,0.001192344386898382,0.004911344274989223,0.0016588356308014703,0.002072503875580158,0.0024301600104242715,0.002729463737550446,0.002968900343486479,0.0031477492001452147,0.003274061687386719,0.00491134427498923
245.09819639278558,0.0006105375536572231,0.003508418565331021,0.0009246369499464436,0.0012029676795735106,0.0014435029440893125,0.0016447538645689883,0.0018057554340866545,0.001926047402843012,0.002013043748799347,0.0035084185653310278
245.77154308617236,0.0019721893699805263,0.005485115168786466,0.002446295258729705,0.00286611925169908,0.0032287712948919833,0.0035321255739688396,0.003774801928330512,0.003956140386173809,0.004082987531774575,0.005485115168786473
246.4448897795591,0.0022934830101546256,0.006078272357100638,0.0028496964630328374,0.00334260568077745,0.003768594703584947,0.004125007048191047,0.004410120902436443,0.004623115302464709,0.004770315927252068,0.006078272357100703
247.11823647294588,0.0014831967348067252,0.0045454231418956634,0.0019022857017644012,0.002273759679862509,0.00259484516780659,0.0028635056655054937,0.0030784221053224846,0.0032389662480464053,0.0033509663310051277,0.004545423141895679
247.79158316633266,0.001403986123751827,0.004192274864800534,0.0017828010360067164,0.002118463900860231,0.0024085343205275415,0.002651219343706535,0.0028453567616672187,0.0029903923412654,0.003091699090999007,0.00419227486480055
248.46492985971943,0.0010211468092872324,0.0034676333776768598,0.00134301353971989,0.0016283133458493866,0.0018749147257259512,0.002081252429050044,0.0022463125059699347,0.0023696119626514653,0.002456105105752816,0.0034676333776768754
249.1382765531062,-0.0002697512815160948,0.0012553189295866803,-0.00013326732443274132,-1.2061250616322175e-5,9.282933620421182e-5,0.0001806442359867391,0.000250892505974133,0.0003033414645000511,0.00034255100720680825,0.0012553189295867178
249.81162324649299,-0.002616189252249988,-0.0028198341040570527,-0.002843101234916359,-0.003043788150228363,-0.0032170078473353985,-0.0033618444763525925,-0.0034777016336812587,-0.0035642928320109546,-0.0036174355572570795,-0.002819834104057168
250.48496993987976,-0.00346312222777986,-0.004619491355990227,-0.0038840455515650194,-0.004257023823325528,-0.004579338866998857,-0.004848993592363423,-0.0050646935124260386,-0.005225821520824455,-0.005328538987420386,-0.004619491355990269
251.15831663326654,-0.003646377814696204,-0.004955685385348218,-0.004087818038642625,-0.0044789241943985255,-0.004816876127163063,-0.005099601963379422,-0.00532575883350834,-0.005494706606053652,-0.0056029086039099014,-0.0049556853853482425
251.8316633266533,-0.005492262595102496,-0.008051704231561072,-0.006195781492720994,-0.006818862203832463,-0.007357142429198688,-0.007807415009036875,-0.008167599241533919,-0.008436701663139489,-0.008611478118112257,-0.00805170423156127
252.5050100200401,-0.007593854484849515,-0.01174399266376953,-0.008634604920610077,-0.009556538147997307,-0.010353095572730071,-0.011019456749649156,-0.01155249556113995,-0.011950720364298473,-0.012211166414214405,-0.011743992663769732
253.17835671342687,-0.009705015235099007,-0.015416668452017744,-0.011077503435659306,-0.012293390345135704,-0.013343974542379098,-0.014222861494790622,-0.014925904994045329,-0.015451127219779063,-0.015795822441254943,-0.015416668452017761
253.85170340681364,-0.01201216083213239,-0.01942523461874883,-0.013747829517424138,-0.015285528527366879,-0.016614212413619857,-0.017725764604077796,-0.0186149227924036,-0.019279177128023635,-0.019716064534689975,-0.019425234618748913
254.5250501002004,-0.014050111340043473,-0.0230191379045342,-0.016117726830113862,-0.017949646211748292,-0.01953263169363116,-0.020856956860281335,-0.02191631668084134,-0.022707704774464987,-0.023228882643828865,-0.023019137904534193
255.19839679358716,-0.0141637407574546,-0.023618976541298752,-0.016329176117923498,-0.0182482627701412,-0.019906842396951622,-0.021294516117485368,-0.022404546350722514,-0.023233723162218327,-0.02378000531036212,-0.023618976541298745
255.87174348697394,-0.010843460422672731,-0.018288137356123647,-0.012560549390465317,-0.014082844036150698,-0.015398792559822927,-0.016499915559415365,-0.017380723463796426,-0.018038604374575246,-0.01847166258929094,-0.018288137356123738
256.5450901803607,-0.007073180620215093,-0.011869807712993573,-0.008203599219631843,-0.009205985161809987,-0.01007261099584125,-0.01079780640086793,-0.011377902017341103,-0.011811153259824188,-0.012095780608351717,-0.011869807712993518
257.2184368737475,-0.004393483760741969,-0.007144831980902476,-0.005070082743105858,-0.0056700372506385405,-0.006188729206220413,-0.0066227700832498,-0.006969967238089018,-0.007229278267969389,-0.007399034048658322,-0.007144831980902471
257.89178356713427,-0.003613207383322224,-0.005671988551642066,-0.004132743648394631,-0.004593206466318725,-0.004991180801419853,-0.005324158963485478,-0.0055905166391160875,-0.005789480298615445,-0.005919500024652405,-0.005671988551642089
258.565130260521,-0.003841290194437042,-0.006013833827481529,-0.004380581370745915,-0.004858400364864183,-0.005271292665566529,-0.0056167202067128,-0.0058930378057629185,-0.006099461044562096,-0.0062345630563810685,-0.006013833827481537
259.2384769539078,-0.0035572164571786077,-0.005722300026106039,-0.004089674784657246,-0.004561641714704631,-0.004969587463813402,-0.005310920052774564,-0.005583960566062531,-0.005787909481234135,-0.005921455453763961,-0.0057223000261060475
259.91182364729457,-0.0018294292758087773,-0.0028865226927338745,-0.0021144733113352366,-0.0023673698714471152,-0.002586089943741588,-0.0027691458245948375,-0.0029155757882983763,-0.0030249233542494654,-0.003095967144069201,-0.0028865226927338827
260.5851703406814,-0.0009327928845311055,-0.001255967535465802,-0.0010531905405000903,-0.0011599782904888462,-0.001252318024817892,-0.0013295950879154094,-0.001391411998810881,-0.0014375799620562075,-0.0014669605669182274,-0.00125596753546581
261.2585170340681,0.0006453301232361572,0.001200365355225839,0.000721476515853062,0.0007885816843258826,0.0008463704931050698,0.0008946380123241041,0.0009332490078842452,0.0009621371091370869,0.000982362237653785,0.0012003653552258972
261.9318637274549,0.003901329243668242,0.0066936923515097755,0.0044711843057497315,0.004975639171620762,0.00541130519994784,0.005775688500937114,0.006067168932708108,0.006284971216451526,0.006430105285781705,0.006693692351509858
262.6052104208417,0.004946898622612112,0.008755476002393757,0.005741961375028318,0.006446462744543623,0.0070552697447743735,0.007564611250787318,0.007972042981812612,0.008276399737968475,0.008478636735585207,0.008755476002393906
263.2785571142285,0.005495552302482211,0.009569456367022328,0.006351877128619667,0.007110571385085254,0.007766159884280494,0.008314619923933198,0.00875334398913084,0.009081088904315027,0.009298743346036328,0.009569456367022491
263.9519038076152,0.0069636237584614425,0.012046304451317439,0.008043745458183723,0.009000688582096666,0.009827567121833556,0.010519321049883644,0.0110726698034705,0.01148604880509568,0.01176029673790137,0.012046304451317517
264.62525050100203,0.006931930886571864,0.012160035866510856,0.00804608093189628,0.009033485894428584,0.00988685695822355,0.01060084087329299,0.011171969362575668,0.01159859022894398,0.011881488534113797,0.01216003586651088
265.2985971943888,0.007331879951268396,0.012635085804060246,0.008465176029449673,0.009469302002768744,0.010336989403824513,0.01106289833578371,0.01164356777710326,0.012077347854757902,0.012364967468502828,0.012635085804060295
265.9719438877755,0.009553209620663587,0.016266150230346717,0.010997755279844635,0.012277432143187116,0.013383108281942882,0.014308072475087842,0.015047972910444764,0.015600733501648615,0.015967051030310764,0.01626615023034675
266.6452905811623,0.012224476683218823,0.020799719044511472,0.014078920950692561,0.015721787366069356,0.017141309670622135,0.018328841132905938,0.019278775319866007,0.01998843795776413,0.020458507160884053,0.0207997190445116
267.3186372745491,0.013276928426464486,0.022872161984421276,0.015356062634789395,0.01719845514215558,0.01879063552516812,0.02012270849272774,0.021188261340374284,0.021984237824811032,0.022511293282465927,0.022872161984421283
267.9919839679359,0.012426900475504316,0.02146681920662842,0.014385922361151798,0.016122053283056995,0.01762249725588044,0.01887785657567955,0.019882042830903755,0.02063215577303255,0.02112880501830469,0.021466819206628428
268.6653306613226,0.013148717563507417,0.022493759048581006,0.0151765683993844,0.01697336620484772,0.018526061371283733,0.019825067037890765,0.02086416975074287,0.021640407702834957,0.022154354864030345,0.022493759048581013
269.33867735470943,0.013311459920448422,0.022956763262113385,0.015406186565099768,0.017262509450966454,0.018866789966405655,0.020209010381307322,0.021282679594358707,0.022084704749611134,0.02261563347963694,0.02295676326211344
270.0120240480962,0.012080266534660846,0.020891367139684047,0.013993493794996105,0.015689112909899137,0.017154584278308554,0.018380699034958363,0.01936149157916159,0.020094120538220978,0.02057909148460966,0.020891367139684217
270.685370741483,0.01178372146495808,0.0202522469175593,0.013623432063117641,0.015253706201472227,0.01666259856011312,0.01784133508682422,0.018784230460953427,0.019488575689283097,0.01995484017771565,0.020252246917559346
271.35871743486973,0.012013056128104748,0.020607760440193103,0.013881617498378402,0.015537403301100781,0.016968313421643406,0.018165459505779188,0.0191230816546939,0.01983843493322077,0.02031196355605281,0.020607760440193336
272.03206412825654,0.012414781096268592,0.021263902400061034,0.01434015907303728,0.01604625941602025,0.017520633227943453,0.018754135674490066,0.01974084041225853,0.020477922993636835,0.020965806771061347,0.021263902400060927
272.7054108216433,0.012937594857173922,0.022170594108264954,0.014948014807843074,0.016729474175068867,0.01826897308577274,0.01955696180225716,0.020587251445639568,0.02135689233903003,0.021866291115244435,0.022170594108264982
273.3787575150301,0.010808983456102365,0.018943727634324795,0.012578993214052453,0.01414803519206466,0.015504301598076638,0.01663912330131264,0.017546886361472586,0.018224918525163225,0.018673595852094237,0.01894372763432492
274.05210420841684,0.007208371599891295,0.012614559995956476,0.008381831448615875,0.009422136599532614,0.010321409753498302,0.011073869364684021,0.011675772996906416,0.012125340457827979,0.012422886533831948,0.012614559995956497
274.7254509018036,0.008639391980076358,0.01454141515553594,0.009923357218610575,0.011060694333874735,0.012043337723299788,0.012865359353283994,0.013522914827074302,0.014014169758649655,0.014339418367859883,0.01454141515553602
275.3987975951904,0.009254390129847499,0.015949608719806625,0.010712118187596919,0.012003929788063078,0.013120340328167215,0.014054382811025456,0.014801542529148778,0.015359668052529297,0.015729054673714465,0.01594960871980667
276.07214428857714,0.007146613322033688,0.012518513043408125,0.008314763482497578,0.009350305211311616,0.010245431120745972,0.010994409678796453,0.011593529735054222,0.012041025133383572,0.012337160144267771,0.012518513043408138
276.74549098196394,0.004826670344634473,0.008544439632822205,0.005633188559570972,0.00634827057484176,0.0069664549196017935,0.007483733324215601,0.007897511380495294,0.008206555142608794,0.008411089823404388,0.008544439632822363
277.4188376753507,0.0028546823213025426,0.005113849555192639,0.003342451701953128,0.003774988708173676,0.00414895059686333,0.004461884696980532,0.004712204023144241,0.004899154210586393,0.00502292446959459,0.005113849555192732
278.0921843687375,0.0007428260586801142,0.001587166624167904,0.0009211480726398811,0.0010795685417531167,0.0012166934179666975,0.0013315020034799369,0.001423335736089398,0.0014918830825054463,0.001537300866484252,0.0015871666241678746
278.76553106212424,-0.0027693051347680046,-0.004297516727360338,-0.003110355115396012,-0.0034119555500260954,-0.003672261580103627,-0.0038899126851312856,-0.0040640225921710245,-0.0041941652404200135,-0.004280228263215588,-0.004297516727360328
279.43887775551104,-0.005803799190806057,-0.009613724052093611,-0.00664384052569273,-0.007387805773268564,-0.008030504211038982,-0.008568119003232276,-0.008998173375153478,-0.00931948430528156,-0.009531986293726504,-0.009613724052093668
280.1122244488978,-0.007718341170639089,-0.013003689760996957,-0.008880835977236223,-0.009910731127164016,-0.01080063264331542,-0.011545106987529672,-0.012140631211194386,-0.012585524915100229,-0.012879756558574722,-0.013003689760997033
280.7855711422846,-0.008807401944957674,-0.0149330790602576,-0.010153388542286786,-0.011346007737951459,-0.012376602232550347,-0.013238811722483866,-0.013928513745040092,-0.01444374303358287,-0.01478449088011405,-0.014933079060257625
281.45891783567134,-0.010199727976180382,-0.01724421606410753,-0.011746714778585604,-0.013117347316710739,-0.01430172502602356,-0.015292573591816239,-0.016085177594886365,-0.016677288663250134,-0.01706891884686917,-0.017244216064107573
282.1322645290581,-0.012262946508084207,-0.020699785710310375,-0.014114674907223939,-0.015755238851460802,-0.01717282890525054,-0.018358767592770817,-0.01930742937455846,-0.02001613148568682,-0.02048491315404428,-0.020699785710310344
282.8056112224449,-0.015152893859320171,-0.02550444166142249,-0.01742386049727592,-0.019435753321944523,-0.021174148626579462,-0.022628447313334736,-0.023791777482389722,-0.024660861520886947,-0.025235772654628317,-0.025504441661422517
283.47895791583164,-0.020937392775368772,-0.03501554329555247,-0.024024924436228064,-0.026759833762613622,-0.02912274384957666,-0.03109941235264274,-0.03268060230976717,-0.03386190570123036,-0.03464345222421524,-0.03501554329555254
284.15230460921845,-0.02598907548469423,-0.04414609299176209,-0.0299688048228026,-0.033494929373185794,-0.03654193380089028,-0.03909107036190333,-0.041130185714671134,-0.042653484639627884,-0.04366117081547206,-0.04414609299176223
284.8256513026052,-0.024317772634557082,-0.04185978788490114,-0.02816125480507644,-0.031567678791261225,-0.034511799659304225,-0.03697507823351158,-0.0389455048693055,-0.04041735961390358,-0.04139085442262388,-0.041859787884901224
285.498997995992,-0.023293989413674172,-0.03982087897799723,-0.026915502636439,-0.03012481360611998,-0.032898362556521996,-0.035218845163367596,-0.037075049363742035,-0.038461633172974935,-0.03937879339463625,-0.03982087897799731
286.17234468937875,-0.024264694319527512,-0.04133167430336557,-0.028004639030495163,-0.031318626486865904,-0.034182489614836775,-0.03657847532469952,-0.03849507846400642,-0.03992681556730293,-0.0408738928489059,-0.041331674303365804
286.84569138276555,-0.025692921258691145,-0.04379701367405353,-0.029659818657572286,-0.03317490664802466,-0.03621255414956231,-0.03875393220847533,-0.04078683810490182,-0.04230545564769655,-0.043310010645787426,-0.04379701367405348
287.5190380761523,-0.024913209055340352,-0.042771055133957195,-0.02882540450517666,-0.03229249037174425,-0.035288911288264384,-0.037795897857423884,-0.039801289358874885,-0.04129929234017621,-0.04229013798665153,-0.04277105513395734
288.1923847695391,-0.02240327699068903,-0.03857166956114671,-0.025945114628977015,-0.029084191963076052,-0.031797247111615246,-0.03406719733453618,-0.03588297656669953,-0.03723931433463798,-0.03813642182384812,-0.03857166956114676
288.86573146292585,-0.019513280912175617,-0.033694489569804656,-0.022619713752524973,-0.02537303283029174,-0.02775275647040198,-0.02974384464565906,-0.03133655542983444,-0.032526249710696425,-0.0333131123253201,-0.033694489569804816
289.5390781563126,-0.015258514384950569,-0.026588814738565905,-0.017740173667773924,-0.019940106911930877,-0.021841733717305578,-0.02343288190381675,-0.024705669802017844,-0.025656346277101293,-0.026285058508165426,-0.026588814738566065
290.2124248496994,-0.01126160305518702,-0.019572927563526365,-0.013082325336423197,-0.014696340824302625,-0.016091491768788678,-0.017258853220282557,-0.01819264648606142,-0.01889012156218729,-0.019351379912912213,-0.01957292756352658
290.88577154308615,-0.010281084910799506,-0.01743660552083133,-0.011849438605713875,-0.013239165892197159,-0.014440131477895312,-0.015444890901402521,-0.016248620416708534,-0.016849021548500206,-0.01724617343096118,-0.017436605520831504
291.55911823647295,-0.016259650732504648,-0.02682373777929317,-0.018576040769045097,-0.020627325393241327,-0.022399294312598562,-0.023881498465109275,-0.025067157345372588,-0.02595303222240095,-0.026539241547986925,-0.026823737779293134
292.2324649298597,-0.02378478135221382,-0.03999370675456457,-0.027336852941703092,-0.030483419706418213,-0.03320208894345378,-0.03547640185770582,-0.03729568423283981,-0.038654842408214145,-0.03955408551559637,-0.039993706754564755
292.9058116232465,-0.02609966319176411,-0.044589838782330096,-0.03014993900117503,-0.033738969811273334,-0.03684055062019857,-0.03943543062675385,-0.041511133550287266,-0.043061712706999974,-0.044087425234394725,-0.04458983878233028
293.57915831663325,-0.021631673906156494,-0.03770987284943001,-0.02515211306114671,-0.028272836150156112,-0.030970361257371213,-0.03322744836505148,-0.03503293327908043,-0.03638150181750383,-0.037273390021003286,-0.03770987284943009
294.25250501002006,-0.013766998128465435,-0.024378181649359107,-0.016089799958410315,-0.01814951572075636,-0.01993026742209678,-0.021420403909206104,-0.02261238550508835,-0.02350262751956023,-0.024091287888974015,-0.02437818164935908
294.9258517034068,-0.006770601380887561,-0.012163063585730428,-0.00795092697551847,-0.008997913544850718,-0.009903286317655281,-0.010660976909599633,-0.011267061419333426,-0.011719676676712617,-0.012018899063044758,-0.012163063585730525
295.5991983967936,-0.00482220770838618,-0.008213470973567972,-0.005565515008404284,-0.006224252174360088,-0.006793563047838856,-0.0072698818692561226,-0.0076508991096568895,-0.00793551504496914,-0.008123765588606339,-0.008213470973568109
296.27254509018036,-0.006393686409519066,-0.010658107311232476,-0.007328720811491784,-0.008156913858266852,-0.0088724283818571,-0.009470973578816074,-0.009949766282825281,-0.010307478051328207,-0.010544154044242436,-0.010658107311232474
296.9458917835671,-0.01054292795734576,-0.01730332755784387,-0.012025282400454659,-0.013337877228913669,-0.014471682044853851,-0.015420055957457404,-0.016178689021614234,-0.016745522092663015,-0.017120633122049495,-0.017303327557844
297.6192384769539,-0.02170973219040151,-0.03562324911489863,-0.024760127053522513,-0.02746096768556975,-0.029793804110539418,-0.03174506509209469,-0.033305940117676944,-0.03447221765320006,-0.03524407130605603,-0.03562324911489854
298.29258517034066,-0.02817273892861208,-0.047979278870013846,-0.0325112821347147,-0.03635538477785685,-0.03967719557342096,-0.04245625002472109,-0.04467928160915858,-0.04633996410616447,-0.04743858101710199,-0.04797927887001394
298.96593186372746,-0.024724456090820936,-0.0424850895505283,-0.028613605388972504,-0.0320605014867962,-0.03503959921005278,-0.03753214007790552,-0.03952597335853711,-0.04101531265212814,-0.04200042465755744,-0.042485089550528
299.6392785571142,-0.029042119302418762,-0.0488469148089932,-0.033381047732165985,-0.0372248414788215,-0.04054602793766006,-0.04332441841810256,-0.04554692294830363,-0.047207297592838815,-0.0483058219144857,-0.04884691480899312
300.312625250501,-0.03026012892315345,-0.052053438945285385,-0.03503254821066068,-0.03926196600766836,-0.04291722098751504,-0.04597542488154451,-0.04842174709638424,-0.050249121285060525,-0.05145787375852469,-0.05205343894528545
300.98597194388776,-0.023752833122594325,-0.04107105549348196,-0.02754445199096345,-0.030905339408989534,-0.03381033527469376,-0.036240967908328106,-0.03818527581313719,-0.039637565455056124,-0.040598104190685984,-0.041071055493481765
301.65931863727457,-0.026567833883688628,-0.04474219032654939,-0.030549353428786185,-0.03407663488597962,-0.03712440268302857,-0.03967408384453423,-0.041713637013145885,-0.043237319244722364,-0.04424538986314661,-0.044742190326549115
302.3326653306613,-0.0287061967376093,-0.04913277182288249,-0.033179685876593715,-0.0371438553410086,-0.0405696905357837,-0.043435877600999054,-0.045728604016887255,-0.047441286850038705,-0.04857422987459304,-0.049132771822882344
303.0060120240481,-0.02577031831039703,-0.04420521320817922,-0.029807123744741097,-0.03338471786200636,-0.036476684987269636,-0.03906362574347798,-0.041132972827008896,-0.042678740317395276,-0.04370120776128905,-0.04420521320817915
303.67935871743487,-0.028475383447677808,-0.04816324818126489,-0.032787996432329755,-0.03660888223862898,-0.03991049595924609,-0.04267259890293092,-0.044882071397914905,-0.046532657526426296,-0.04762464357648606,-0.048163248181264905
304.35270541082167,-0.030606143078088965,-0.05224533478900612,-0.03534530615611297,-0.03954475042891349,-0.04317382709129056,-0.04621002108284553,-0.04863874079350222,-0.050453031446211175,-0.05165321550136862,-0.05224533478900614
305.0260521042084,-0.02898219118306235,-0.04974006056450511,-0.03352768550060137,-0.03755601210173418,-0.04103748093188602,-0.04395028617246953,-0.0462803000851382,-0.048020792337059595,-0.04917207850171933,-0.04974006056450529
305.69939879759517,-0.02687700923891648,-0.04613956912758291,-0.03109500832161361,-0.03483314370095977,-0.038063838829482936,-0.04076684069567982,-0.04292902806897505,-0.04454415047068559,-0.04561250135954145,-0.046139569127582984
306.37274549098197,-0.026184096787196923,-0.0447223880317091,-0.030243923868963515,-0.033841548563101786,-0.036950625361811616,-0.03955180274806287,-0.041632541270943485,-0.04318686577233152,-0.04421505517695046,-0.04472238803170894
307.0460921843687,-0.02698494813434156,-0.04601743018880719,-0.03115319258077036,-0.03484672781076059,-0.03803860212825647,-0.040709016925428734,-0.04284514148428587,-0.04444086062422195,-0.04549645908769031,-0.046017430188807454
307.7194388777555,-0.027243283502272585,-0.046560481395801046,-0.031473687723916864,-0.03522244029327341,-0.038462106832299794,-0.041172535186157516,-0.0433406664092577,-0.04496027726289373,-0.04603165863200656,-0.046560481395801274
308.39278557114227,-0.024975068879660722,-0.04303960854764048,-0.028930443947174214,-0.032436018861941696,-0.03546582463707337,-0.03800078994532744,-0.040028560051530486,-0.041543250360812134,-0.04254513900207542,-0.04303960854764078
309.0661322645291,-0.02040447714367362,-0.03534884477228532,-0.023676236796785915,-0.0265762784537018,-0.029082918301810118,-0.031180235402200995,-0.03285791881272069,-0.03411105971485726,-0.03493989203956642,-0.03534884477228554
309.7394789579158,-0.01614053762820996,-0.028000525866107965,-0.018736970908397876,-0.02103847768873342,-0.023027811445261122,-0.02469230985407508,-0.02602377289175245,-0.027018297121662763,-0.02767606854099955,-0.028000525866107885
310.4128256513026,-0.012479485855820859,-0.021668286113862196,-0.014491110798978425,-0.01627426920207565,-0.017815580028783615,-0.0191052192839691,-0.020136825284915484,-0.020907369902574774,-0.02141699717161147,-0.0216682861138624
311.0861723446894,-0.00872246097906205,-0.015339714254249973,-0.010170808789980466,-0.011454921576960219,-0.012565012582174734,-0.013493898505675407,-0.014236929315787414,-0.014791892928862427,-0.015158895296615718,-0.015339714254250167
311.7595190380762,-0.003457819869839461,-0.006446904858960264,-0.004111355493190702,-0.004691363836401303,-0.005193085209445587,-0.00561303114228883,-0.005948947767111856,-0.006199766361238193,-0.006365540338213426,-0.006446904858960116
312.4328657314629,-0.00022143727033954735,-0.0005545679629813592,-0.0002940465537662617,-0.0003587279562579296,-0.0004148093700983735,-0.00046180057341785547,-0.000499386870711347,-0.0005274206491665961,-0.0005459089352263078,-0.00055456796298147
313.1062124248497,0.0013643961831333851,0.002142832467936344,0.001535116501617292,0.0016861362626954032,0.0018165038019662472,0.0019255180599319966,0.0020127229992238293,0.0020778999015309313,0.00212105984036348,0.002142832467936271
313.7795591182365,0.004847093547875895,0.007886108969779634,0.005513300349419012,0.006103054120437933,0.006612390607560622,0.007038392842160454,0.007379166264951681,0.00763380457711372,0.007802349267634525,0.007886108969779416
314.4529058116232,0.00951262760990441,0.01576292950753429,0.010882276952206242,0.012095226390398575,0.013143042572702154,0.01401952427676902,0.014720647454260879,0.01524449001723149,0.015591140479400691,0.015762929507534225
315.12625250501003,0.016985230207076145,0.028021536050592707,0.01940387797560139,0.021545687705596357,0.023395839328591322,0.02494343493793343,0.026181402379643733,0.02710636331893908,0.027718471531953302,0.028021536050592655
315.7995991983968,0.029719581055554428,0.04949655390102946,0.03405320094127349,0.037891285812913095,0.04120699400583803,0.04398058983033323,0.04619926791609038,0.04785691287049234,0.048953803277729066,0.04949655390102929
316.4729458917836,0.034702690811917625,0.05928221757745906,0.04008551356961435,0.044855272211307425,0.04897718131350638,0.05242568567333464,0.05518422232062232,0.05724489603030303,0.05860808019952802,0.059282217577458995
317.14629258517033,0.03255139386675253,0.05592172469385624,0.03766849179840877,0.04220349746066508,0.046122921726395656,0.04940216973721927,0.05202530777988293,0.05398474597171016,0.0552808484207434,0.05592172469385625
317.81963927855713,0.031036966802619765,0.053267119458688145,0.035904559287697875,0.04021833160646061,0.043946492929871094,0.047065694567123666,0.04956080919619202,0.051424630306359936,0.052657502853742155,0.05326711945868809
318.4929859719439,0.028607976014311393,0.04925976849513812,0.033129652606388664,0.03713710729508242,0.04060066601370386,0.04349853664902594,0.045816602035628935,0.04754813822999237,0.048693468384845534,0.04925976849513811
319.1663326653307,0.025990767852768746,0.04468031207671523,0.030082892284316376,0.03370958395142916,0.036844023460963486,0.03946651504214515,0.04156429947607159,0.04313129951972914,0.04416780717413316,0.04468031207671541
319.83967935871743,0.02449796002308293,0.04212502760233608,0.028357549724745364,0.03177808015861587,0.03473430086536122,0.037207666995718196,0.03918616383072899,0.040664067885012825,0.041641653326108315,0.042125027602335996
320.5130260521042,0.019151459044571887,0.033531747956095606,0.022298965344363507,0.025089319129541685,0.02750139543822177,0.029519686712328613,0.03113415239392327,0.03234001453945613,0.03313750708937427,0.03353174795609558
321.186372745491,0.012092392964029846,0.021344090834961582,0.01411688898946203,0.01591202688637251,0.017464002085108808,0.018762684844649675,0.01980151996226784,0.020577390750850678,0.021090452653506946,0.021344090834961398
321.85971943887773,0.007683879321402814,0.013554923089001083,0.008968635717507637,0.010107809816505272,0.011092659236118336,0.011916768503923033,0.012575985713651849,0.013068336594511114,0.013393919608181606,0.013554923089000644
322.53306613226454,0.003988241527745959,0.007203527033567306,0.004691511852171839,0.005315335067194407,0.005854781253658559,0.006306234626137537,0.006667356853164427,0.0069370373955331445,0.007115333227957011,0.007203527033567114
323.2064128256513,0.0017678502161558236,0.0031354673169003582,0.0020670099725158763,0.0023323443872035896,0.0025617735168907514,0.0027537720540970843,0.0029073537357948535,0.0030220502672805515,0.003097886104713307,0.0031354673169002364
323.8797595190381,0.002162167465723345,0.003600458915221869,0.0024773034727262186,0.002756411779824336,0.002997536195740313,0.0031992385759575465,0.0033605859310349966,0.0034811328057033995,0.0035609000521330627,0.00360045891522177
324.55310621242484,0.0025267714396341122,0.004286733970824196,0.002912234147418582,0.003253752369280426,0.003548860603146831,0.003795747214653593,0.00399323773805722,0.004140772089939883,0.004238376950076596,0.004286733970824191
325.22645290581164,0.0028253725619340397,0.00476255717992908,0.003249692068499788,0.0036256080897445163,0.003950423639152929,0.004222156911528791,0.004439523046672533,0.004601909250778741,0.004709344557074833,0.004762557179928992
325.8997995991984,0.003528442798545823,0.005946725111509539,0.004058174496090675,0.004527457818631213,0.004932937882145188,0.005272149123201998,0.005543492776108914,0.005746206122366839,0.005880324938754901,0.005946725111509251
326.5731462925852,0.003830006776746939,0.006522852815913128,0.004419742661219385,0.004942293479953047,0.005393858985250444,0.005771647263783498,0.006073848757531837,0.006299600845313975,0.006448944539762825,0.006522852815912832
327.24649298597194,0.003923677679281053,0.006681096775072523,0.004527544876361928,0.005062626468811575,0.005525025493876555,0.005911879170904308,0.006221332165577045,0.0064525001557724105,0.00660542525875981,0.006681096775072169
327.91983967935874,0.004080875416428744,0.006956791655614971,0.004710689503092611,0.005268766714588324,0.005751040169870049,0.006154522237378855,0.006477276648325027,0.006718380489901307,0.006877877658671429,0.006956791655614764
328.5931863727455,0.0039012519783796357,0.006693493279775016,0.004512653966024698,0.005054484300115182,0.005522754728273226,0.0059145359638869775,0.00622793005401716,0.0064620327504746715,0.0066168874334916125,0.006693493279774703
329.26653306613224,0.0034948015108640217,0.006011807247802663,0.004045898720993506,0.004534315408886543,0.004956439469059968,0.005309618181221626,0.00559213303807591,0.005803165484739441,0.005942754989119494,0.006011807247802242
329.93987975951904,0.0031835822764773275,0.005441108233358506,0.00367791658888312,0.004115987712615316,0.004494578380081431,0.004811325631091853,0.005064698489532497,0.0052539675748059485,0.005379167915606773,0.005441108233358185
330.6132264529058,0.003719971366844964,0.0062586474416605024,0.004276084550440477,0.0047687393648928956,0.005194413406055564,0.0055505181690132105,0.005835375309584286,0.006048184252368506,0.006188982435899451,0.006258647441660318
331.2865731462926,0.004107982768789012,0.007010282368001686,0.004743580157787745,0.005306781652735903,0.0057934833259545996,0.00620067021581025,0.006526388247151047,0.006769705948898108,0.006930667438768474,0.007010282368001558
331.95991983967934,0.003704373162958626,0.006368789484667303,0.004287749774535989,0.004804774797711348,0.005251624330959964,0.005625490146520241,0.005924553024619598,0.006147946462486779,0.006295712162628631,0.006368789484667058
332.63326653306615,0.0035307869641818188,0.0060365672829464315,0.004079503233846529,0.004565753850465957,0.004985975371005999,0.005337550374805818,0.005618782842756882,0.005828864626568839,0.00596783429883545,0.0060365672829463006
333.3066132264529,0.0028695215155125856,0.005011917245788374,0.0033384713029323953,0.00375418370502218,0.004113526100833485,0.004414198608268461,0.004654711913450801,0.004834357125614661,0.004953168836623382,0.005011917245788372
333.9799599198397,0.0016708510666625274,0.00293348394641942,0.001947144229788241,0.0021921349973907985,0.002403939642311902,0.0025811760503396727,0.0027229499524449585,0.002828836266507772,0.0028988563496208986,0.002933483946419068
334.65330661322645,0.002031840617639436,0.0033831789042569438,0.0023279453239502495,0.0025901949203364747,0.0028167531420338022,0.0030062700517608327,0.0031578699152599284,0.0032711346357043375,0.0033460834265773365,0.003383178904256798
335.32665330661325,3.050271833038881e-5,0.0004573380590998632,0.0001232481429421285,0.00020598830985768464,0.0002777945479796538,0.0003379887802108754,0.0003861351524110663,0.000422028814081102,0.0004456824120828063,0.0004573380590997151
336.0,-0.00570243360309783,-0.009128965861163468,-0.006454090997332611,-0.00711918057423978,-0.007693412673493898,-0.008173627598985449,-0.008557770325714222,-0.008844855563471778,-0.009034924049996606,-0.009128965861163869


==> data/x-diagonal.csv <==
t,x1,x10,x2,x3,x4,x5,x6,x7,x8,x9
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6733466933867736,0.0021930693441040887,0.003438270467634401,0.00246636399292735,0.0027080724848645406,0.002916700566755657,0.0030911467519734006,0.0032306939114626248,0.0033349976203214007,0.0034040715834585083,0.0034382704676342163
1.346693386773547,0.004813613594265672,0.007951189343806585,0.005501273516478221,0.006110201902071285,0.006636198624569106,0.007076174588999678,0.0074281246873372005,0.007691090739750875,0.007865115567888247,0.007951189343806621
2.0200400801603204,0.006661876935742002,0.011227813973131513,0.007662110268380004,0.008548193802787022,0.009313800065886214,0.009954278644169343,0.010466613829827222,0.010849366772288389,0.01110260397588567,0.011227813973131195
2.693386773547094,0.006988632292685289,0.011947024536408741,0.008074462801205745,0.009036664252714875,0.009868196345326988,0.010563887427169452,0.011120386065828417,0.011536095052609378,0.011811089983051352,0.01194702453640879
3.3667334669338675,0.0068715463158811945,0.011740506698271709,0.007937781829952435,0.00888262749342243,0.009699164985538153,0.010382312532641054,0.010928777173052419,0.01133698973652902,0.011607024654604862,0.011740506698272042
4.040080160320641,0.00699534714694804,0.011919124933024007,0.008073650257497303,0.009029140861558954,0.009854851172995624,0.010545662686858201,0.011098258296505804,0.011511057051490031,0.011784133674065302,0.01191912493302392
4.713426853707415,0.007474765617845955,0.012702902142700659,0.00861979769593204,0.009634359692205224,0.0105110867109306,0.011244568003102182,0.011831296614640215,0.012269600750368943,0.012559559073668652,0.012702902142700595
5.386773547094188,0.007950701020569922,0.013532586660544018,0.00917317247899346,0.010256378080066547,0.011192438322569047,0.011975564577734294,0.012602005131963048,0.013069971642324974,0.013379548385527646,0.013532586660543898
6.060120240480962,0.008435018183344222,0.014334339982859887,0.009727040792202452,0.01087185078928888,0.011861134099209386,0.012688782734673873,0.01335083790893174,0.013845412496855874,0.014172595354202708,0.014334339982860036
6.733466933867735,0.009384504929138303,0.015916825730227232,0.010815245581580788,0.01208290366827769,0.013178310718524839,0.014094730413295831,0.014827796169523094,0.015375426028389226,0.015737717591972736,0.015916825730227412
7.406813627254509,0.009799360923671417,0.016727354989656766,0.01131655671207075,0.012660974810844224,0.01382279853044618,0.014794816540498296,0.015572355434910118,0.01615318783553464,0.016537419014559115,0.016727354989656835
8.080160320641282,0.009636300628947329,0.01646301838081046,0.011131257301170433,0.012456015305983727,0.013600874135868999,0.014558708415463766,0.015324900958901735,0.01589725158795276,0.016275864679230388,0.016463018380810508
8.753507014028056,0.009888287574667708,0.016841280379226123,0.011411002664465743,0.012760277241423135,0.013926278950655454,0.014901784876365336,0.01568211402827294,0.016265035345647747,0.016650654203568687,0.016841280379226213
9.42685370741483,0.01061828941036658,0.01803553066604955,0.012242777796918635,0.01368215471719981,0.014925977273155994,0.015966573345645843,0.01679897022913297,0.017420797348693402,0.017832166204992218,0.018035530666049692
10.100200400801603,0.012042539992772813,0.020366136678404506,0.013865703280299017,0.015480985630830814,0.016876744017625584,0.018044423569831623,0.018978478516345806,0.019676264365605545,0.02013790479282538,0.020366136678404596
10.773547094188377,0.01451800463740647,0.024506673201699566,0.01670601179195698,0.01864443442098257,0.020319360904182526,0.02172056839089822,0.022841428884946585,0.023678781090902906,0.02423277212976733,0.02450667320169973
11.446893787575151,0.01647461153271075,0.027961536288306166,0.01899050710522241,0.02121964935059334,0.023145904074877603,0.02475741706582755,0.02604650426202787,0.027009501972940126,0.02764658197724213,0.027961536288306277
12.120240480961924,0.01610089612018066,0.027710535994239893,0.01864295168752378,0.020895824472872745,0.022842886302366406,0.02447192435970956,0.025775025887498693,0.02674842116507162,0.027392289883996918,0.027710535994239973
12.793587174348698,0.011429285367636516,0.020119467399544018,0.013331122742009564,0.01501735682620238,0.016475103852667664,0.017694907906113805,0.01867064826574423,0.019399413594816495,0.019881347183723808,0.020119467399544105
13.46693386773547,0.006808966046504862,0.01207913081766288,0.007962117425060953,0.00898470974878661,0.0098688307787832,0.01060867518783198,0.01120048676340047,0.011642480050215329,0.011934744082523662,0.012079130817662964
14.140280561122244,0.003032985316955028,0.005609921799714866,0.003596434642118363,0.00409640164656507,0.004528836369949845,0.0048907696803398735,0.005180282527969724,0.005396464376240686,0.005539362247910013,0.005609921799714982
14.813627254509019,-0.0006190757895622569,-0.000768847340432362,-0.000652584993024862,-0.00068173087736347,-0.0007066212314867742,-0.0007273298537644585,-0.0007438999492011215,-0.0007563484397549544,-0.000764670962009722,-0.0007688473404323352
15.486973947895791,0.0015348653672141162,0.002101658518922978,0.0016598866252754963,0.0017699807629831402,0.0018647458250585468,0.0019438816453032426,0.0020071894363344845,0.002054571021424625,0.002086027671772573,0.0021016585189230115
16.160320641282564,0.005900316366387348,0.00981423371745196,0.00675809790573385,0.007517691790978359,0.008173847006822804,0.00872270096422157,0.009161746008216794,0.009489783450635298,0.00970686653199875,0.009814233717451992
16.83366733466934,0.004733968300411349,0.008318887351052583,0.005518563125561452,0.006214181570319109,0.006815526545930378,0.007318709873792996,0.0077212144137377755,0.008021842603162079,0.008220653118538137,0.00831888735105271
17.507014028056112,0.003212807375885372,0.00561093239749945,0.0037376907598458482,0.004203027168348681,0.004605286119751705,0.004941876330994834,0.005211120374617779,0.0054122202767108015,0.005545215207068303,0.00561093239749945
18.180360721442884,0.003222843894657713,0.005427716541248557,0.0037057988731444003,0.004133679108877507,0.0045034043423280296,0.004812711504326016,0.005060133695865869,0.005244971544363701,0.0053672578642677896,0.005427716541248557
18.85370741482966,0.004928039251480413,0.008220291653771989,0.005649424038707447,0.006288351167993306,0.0068403345089838915,0.007302075919002133,0.007671435713558208,0.007947392286157534,0.00812999214824127,0.008220291653771989
19.527054108216433,0.005861158821603591,0.009960161340057856,0.006758929064865114,0.007554377259600729,0.008241744606790462,0.008816799843536584,0.009276800107616619,0.009620437552338991,0.00984777342884684,0.009960161340057856
20.200400801603205,0.005467526201986353,0.00942891502135865,0.006334868348323854,0.007103578053483963,0.007767960525739866,0.00832383349932276,0.008768487568375545,0.009100632188817008,0.00932032911509445,0.00942891502135865
20.87374749498998,0.003907974132384568,0.006880762887220752,0.004558576389163569,0.0051354144825004186,0.005634085846539906,0.006051359148931705,0.006385142683621862,0.0066344414484794875,0.006799304340979872,0.006880762887220752
21.547094188376754,0.001616045656534342,0.003036421873260066,0.0019265385058932969,0.002202105705870297,0.002440481977605449,0.0026400069723265277,0.0027996078873135416,0.0029187759782287647,0.002997537784911598,0.003036421873260066
22.220440881763526,-0.0005579427524770753,-0.0007483574125616176,-0.0006000825452399913,-0.0006370844976064813,-0.0006688767337239098,-0.0006954033538321138,-0.0007166254661152864,-0.0007325224143658665,-0.0007430931135164942,-0.0007483574125616176
22.893787575150302,-0.001294238734608942,-0.0022571810253990527,-0.0015051147917657314,-0.0016919786415236662,-0.0018534651424616,-0.0019885709144435624,-0.002096645250026655,-0.0021773776728036425,-0.0022307825324430243,-0.0022571810253990527
23.567134268537075,0.0023362418658502194,0.0034100209303616082,0.0025724772056833554,0.00278097631613796,0.0029607033723461863,0.0031108909184105415,0.0032310359274909765,0.0033208941121062145,0.0033804725787017586,0.0034100209303616082
24.240480961923847,0.007233269799958518,0.011906648403549054,0.008257661285396869,0.009164667254739038,0.009948090885690423,0.010603373374307607,0.011127554624897252,0.01151921930148112,0.011778429887931999,0.011906648403549054
24.91382765531062,0.009856744241492516,0.01659640056512976,0.011333164305910156,0.012641088695390263,0.013771178541122898,0.014716570335355672,0.015472813342788692,0.016037784129041176,0.016411580929563397,0.01659640056512976
25.587174348697395,0.01155679338574646,0.019571973079857877,0.013312381405259225,0.014867809560142952,0.01621185718831921,0.017336279641657716,0.01823573216498424,0.01890766605861396,0.01935220046317379,0.019571973079857877
26.260521042084168,0.013319561531904629,0.022525743160431214,0.015336055334091115,0.017122614124355406,0.018666366319786156,0.019957854176609217,0.02099094648124715,0.021762719460395295,0.02227330974092777,0.022525743160431214
26.93386773547094,0.01538798647206949,0.0260972752836901,0.017733620934372592,0.019811862599569616,0.021607696012661867,0.023110088455439014,0.024311887963955038,0.025209684224129177,0.0258036368211583,0.0260972752836901
27.607214428857716,0.01568127611406652,0.026828857957300778,0.01812242799149425,0.020285668910707842,0.02215515281158724,0.02371923987087788,0.02497038732038365,0.02590500069362478,0.02652325033441981,0.026828857957300778
28.28056112224449,0.013474294287710693,0.02336199640660057,0.015638939974738243,0.017557624350162164,0.019216017595241712,0.02060359761290095,0.021713549356392976,0.022542627881557784,0.023090989630524965,0.02336199640660057
28.95390781563126,0.009412225174798516,0.016471954201008818,0.010957361468007519,0.012327238544572317,0.013511443944810395,0.014502335243616132,0.015294965293196773,0.015886980728849844,0.016278497132045128,0.016471954201008818
29.627254509018037,0.007700262227190507,0.013235131265172525,0.008912112268818015,0.009986156665406835,0.01091443580492022,0.01169110483545405,0.012312377850891737,0.012776451985469449,0.013083413918885317,0.013235131265172525
30.30060120240481,0.007484288258314506,0.012792274364681422,0.008646651162383192,0.00967669040935243,0.010566857883921732,0.011311609319711601,0.011907352160518369,0.012352374549784512,0.01264675776162716,0.012792274364681422
30.973947895791582,0.007558842944735184,0.012898392392847893,0.008728168536317738,0.009764338650891588,0.010659783205155784,0.011408941408074632,0.012008209662973902,0.012455870588702404,0.012752005465837137,0.012898392392847893
31.647294589178358,0.007665009165230663,0.013081117612272805,0.00885110044665556,0.009902127236390855,0.010810410837714005,0.011570310659434863,0.01217817137882107,0.01263225095390786,0.012932631823545794,0.013081117612272805
32.32064128256513,0.00754990144717306,0.012921586047579642,0.008726194540423005,0.009768592527846174,0.010669448457315734,0.011423145476128112,0.012026044008784344,0.01247640980980675,0.012774325234372576,0.012921586047579642
32.9939879759519,0.007116402479498924,0.012208546814974568,0.008231417800677689,0.009219562436175562,0.010073558584942854,0.010788061002952244,0.01135960650466877,0.01178654520750938,0.012068955765340426,0.012208546814974568
33.66733466933868,0.006541888966870955,0.011246130763426192,0.0075719268309749,0.00848479334159467,0.009273747459876972,0.009933838411592063,0.010461858795495061,0.010856280751573275,0.011117177277850544,0.011246130763426192
34.34068136272545,0.0051930577362488675,0.009063193126281711,0.00604020374346764,0.006791180621504999,0.007440327544343038,0.007983488633117328,0.00841797281892065,0.008742499282531948,0.008957130277999305,0.009063193126281711
35.014028056112224,0.003547724292781041,0.0061620449463866776,0.004119962384686952,0.004627253994404698,0.005065766036332666,0.005432685065166776,0.0057261897844414905,0.005945413731345484,0.006090399387230545,0.0061620449463866776
35.687374749499,0.004392441164553629,0.0073297370655114975,0.005036003365859354,0.005606039000884967,0.0060985244791638025,0.006510502347051594,0.0068400544780746276,0.007086265465415356,0.007249177382008522,0.0073297370655114975
36.36072144288577,0.005377881454633747,0.009128072836468592,0.00619927906258237,0.006927040164526941,0.007555907066845514,0.008082016514361825,0.008502864047964711,0.008817255374066305,0.009025246307301732,0.009128072836468592
37.034068136272545,0.004841504522009591,0.008402982526092014,0.005621199797320254,0.006312296443826723,0.006909635764502844,0.00740942964449167,0.007809224407553985,0.008107851630637696,0.008305367531271788,0.008402982526092014
37.70741482965932,0.002398122856622998,0.004409543844951159,0.002837962160641286,0.0032282147125227015,0.0035657376235215185,0.003848226423693364,0.004074191373963161,0.00424292541361075,0.004354464845659509,0.004409543844951159
38.38076152304609,0.0006800162524407945,0.0012732360690283428,0.0008096493646253716,0.0009247350629941951,0.0010243068819206856,0.0011076570596195712,0.0011743288056004,0.001224105902155833,0.0012570000137056164,0.0012732360690283428
39.054108216432866,0.00043854251909306285,0.0007742867262232486,0.0005120186116221923,0.000577165939871514,0.0006334862091441231,0.0006806137100312733,0.0007183117290192865,0.0007464676770332992,0.0007650870991185437,0.0007742867262232486
39.72745490981964,4.9943116685856764e-5,0.00013937333945491712,6.942190552179078e-5,8.676406822716412e-5,0.00010179530955466379,0.00011438826911847989,0.00012446099380834444,0.00013197489144288078,0.00013693224182712648,0.00013937333945491712
40.40080160320641,-0.0005662634734589309,-0.0008901525347599054,-0.0006373449792950371,-0.0007002151262365437,-0.0007544829799604163,-0.0007998603788436421,-0.0008361597282853625,-0.000863290942719499,-0.000881257620099698,-0.0008901525347599054
41.07414829659319,-0.001509260643789916,-0.002449157706615353,-0.0017153369312423684,-0.0018977577863561698,-0.002055300707064634,-0.0021870661209317296,-0.0022924697298233833,-0.0023712319994342907,-0.002423365112771222,-0.002449157706615353
41.74749498997996,-0.0029790891532362907,-0.0049310568467383145,-0.003406891524284428,-0.0037857207211585008,-0.004112959808283378,-0.004386684136845884,-0.004605644469941949,-0.004769243864358776,-0.004877509025089373,-0.0049310568467383145
42.42084168336673,-0.0031062237299371927,-0.0053701695361056245,-0.0036019170596348258,-0.004041237400310491,-0.004420932567989187,-0.004738613908796605,-0.004992733774740878,-0.005182554836467223,-0.005308112231285302,-0.0053701695361056245
43.09418837675351,-0.002463195458334068,-0.004202378645842324,-0.002844016628958664,-0.0031815096885569527,-0.0034731867472646487,-0.003717220903088853,-0.003912428795439439,-0.004058246885725204,-0.0041547022483101,-0.004202378645842324
43.76753507014028,-0.0035884690140152767,-0.006037174980043933,-0.004124977717597339,-0.004600192863081578,-0.005010759440138906,-0.005354210918773963,-0.005628947155257282,-0.005834204176333001,-0.0059700167916866605,-0.006037174980043933
44.44088176352705,1.542548523041717e-5,-0.0006447927216480831,-0.00012793987550118393,-0.00025591719269795854,-0.000367024675825216,-0.0004601809274921974,-0.0005346913151863466,-0.0005902297355520645,-0.0006268164585071652,-0.0006447927216480831
45.11422845691383,0.006473400230506177,0.010542817046338592,0.007365743182472767,0.008155571506783161,0.008837642006868377,0.009408094469901564,0.009864419876602824,0.010205416571163285,0.010431135676279835,0.010542817046338592
45.787575150300604,0.0073901253938463175,0.01266465842622132,0.00854514727484056,0.009568692673666203,0.01045325493729344,0.011193319828125423,0.011785313908881474,0.012227534184914507,0.012520061282880877,0.01266465842622132
46.46092184368737,0.006906651523724303,0.01184040288528089,0.007986993030682689,0.008944402166214407,0.009771831535794282,0.010464105110913795,0.011017869331303084,0.01143152653120931,0.011705152864929165,0.01184040288528089
47.13426853707415,0.006577866059491784,0.011268749542475582,0.007605047261266974,0.008515329505550128,0.009302021505756918,0.009960208619767782,0.010486706502534426,0.010879997994876675,0.01114015530790006,0.011268749542475582
47.807615230460925,0.00626086774846956,0.010730554449068275,0.007239606663573022,0.008106964200421757,0.008856561949301437,0.009483715091360045,0.009985388209177461,0.010360135114215026,0.010608024654778227,0.010730554449068275
48.480961923847694,0.005783738813094442,0.009938447406108015,0.00669345565955917,0.0074996847890926605,0.008196474610512063,0.008779454114192604,0.009245791483954786,0.009594137755373258,0.009824557363694322,0.009938447406108015
49.15430861723447,0.004823406303459548,0.00837816343318217,0.00560159256754602,0.0062913807921987945,0.006887604849262244,0.007386471579966226,0.007785524390208957,0.008083593740751077,0.008280736165505016,0.00837816343318217
49.82765531062124,0.0031259547828475327,0.0055187974651112305,0.0036495730923794076,0.0041138718242262695,0.004515279473738677,0.0048511752481563645,0.005119863141412894,0.005320536764792395,0.005453236117522776,0.0055187974651112305
50.501002004008015,0.0024081640959923924,0.004137013202779163,0.002786681521869193,0.003122164420717439,0.003412121431142548,0.0036547232770344443,0.003848785213447825,0.003993743167038698,0.004089624360737681,0.004137013202779163
51.17434869739479,0.0024491011933347974,0.004187811946944564,0.002829856064952404,0.003167261514612007,0.0034588475575305735,0.003702799839688195,0.0038979426238814133,0.0040437156097849645,0.004140145341216225,0.004187811946944564
51.84769539078156,0.002274808346646175,0.003901048468180552,0.0026308974379148113,0.0029464732557916693,0.0032192092271784286,0.003447396650993472,0.003629928519266262,0.003766277493894951,0.003856468759831623,0.003901048468180552
52.521042084168336,0.002448565742098864,0.004144435508711305,0.0028200087823447226,0.0031491088826696807,0.003433488112999797,0.003671399382301437,0.003861710229401865,0.00400388072536023,0.0040979362012008805,0.004144435508711305
53.19438877755511,0.002771722939189552,0.004709972415984281,0.0031962344050973637,0.0035723683081067274,0.0038973982755410226,0.0041693212132260325,0.004386838725770645,0.004549331780410367,0.004656829431477344,0.004709972415984281
53.86773547094188,0.0029447310669947196,0.004988091077879178,0.003392266183302649,0.003788798094007994,0.004131453468578596,0.004418121393664862,0.004647433711864305,0.004818738226112499,0.004932065637654071,0.004988091077879178
54.54108216432866,0.004169570744911658,0.006936836548060375,0.004775921560410193,0.005312964611421207,0.005776928314882822,0.006165040083456358,0.006475501380221548,0.006707453628804821,0.006860936057305184,0.006936836548060375
55.21442885771543,0.00575098841103204,0.009676712285927746,0.006610994965480917,0.007372838726255712,0.008031088743687131,0.008581753447207251,0.009022244319766209,0.009351326283689064,0.009569056376556242,0.009676712285927746
55.8877755511022,0.006435445558110568,0.010966492569016708,0.007427780986020205,0.00830706412376957,0.009066901345314208,0.00970259537994858,0.010211101650827675,0.010590968741405863,0.010842264911478635,0.010966492569016708
56.56112224448898,0.005555889461676627,0.00964870678515256,0.0064518805708508225,0.007246079282279917,0.007932544792937908,0.008506914953754965,0.008966364505998655,0.009309548267656356,0.009536531140059049,0.00964870678515256
57.234468937875754,0.0033590861037184195,0.0060147914722843195,0.003940107655815189,0.004455397496753272,0.00490093900111205,0.0052737852742154746,0.005572029742497682,0.005794766276305886,0.005942040193389607,0.0060147914722843195
57.90781563126252,0.0007626105042686074,0.001526835367771969,0.0009294499640311751,0.0010776920759959189,0.001206018878899688,0.0013134660500072348,0.0013994119527837507,0.001463562938122755,0.00150593543682439,0.001526835367771969
58.5811623246493,0.0007208763370409886,0.0011261120738331014,0.0008097769638302543,0.0008884337194126428,0.000956341858169381,0.0010131299944472238,0.0010585569101924962,0.0010925071964997916,0.0011149858662954696,0.0011261120738331014
59.254509018036075,0.0007446084136585654,0.0013764843004707144,0.0008828311845706275,0.0010054322174056518,0.0011114471827883689,0.001200168317768278,0.0012711375075515298,0.0013241368715970264,0.001359177164635887,0.0013764843004707144
59.92785571142284,-0.0016514675654263568,-0.0025227427004389275,-0.0018428728332059545,-0.0020120185183311904,-0.002157939754428241,-0.0022799238107470356,-0.002377505390205378,-0.0024504600124570126,-0.0024987956386392706,-0.0025227427004389275
60.60120240480962,-0.0042614993987540725,-0.006996171173600927,-0.004860945536091685,-0.005391690390910271,-0.0058501137335234005,-0.006233552365224169,-0.006540277102414532,-0.00676946120473807,-0.00692114121448918,-0.006996171173600927
61.274549098196395,-0.006571476482507523,-0.010982195341315155,-0.007537879290347785,-0.008393860635830598,-0.009133385304843596,-0.009752016657519487,-0.010246876726576516,-0.010616591667961455,-0.010861224285361251,-0.010982195341315155
61.947895791583164,-0.008425487019175592,-0.01420841450287501,-0.009692273398649797,-0.010814525638446492,-0.011784208811896457,-0.012595418105921187,-0.0132443247839315,-0.013729102417979845,-0.014049835747117228,-0.01420841450287501
62.62124248496994,-0.00957750470878455,-0.016249241289197518,-0.011038769578328252,-0.012333481240609942,-0.013452270588555892,-0.01438825388413349,-0.015136968985328389,-0.015696288375955873,-0.016066311801167608,-0.016249241289197518
63.294589178356716,-0.011425906614602776,-0.019239465691799428,-0.013137513842872267,-0.014653836615331556,-0.01596401722304769,-0.017060076835567314,-0.017936842254285205,-0.018591845966601364,-0.019025202705077335,-0.019239465691799428
63.967935871743485,-0.014514376545584653,-0.024468049926574448,-0.016694806500712686,-0.018626448030757786,-0.020295478245855075,-0.021691738736297712,-0.02280864263651625,-0.023643047756260006,-0.024195099832345877,-0.02446804992657456
64.64128256513025,-0.016499444974512372,-0.028002622712825512,-0.01901889607021506,-0.021251191859678192,-0.0231801734190811,-0.024793968389828735,-0.026084880969177784,-0.02704924188645174,-0.02768722320016217,-0.028002622712825494
65.31462925851703,-0.01849564997090337,-0.03132637656474497,-0.021305953952868037,-0.023795883298350196,-0.025947454265987796,-0.02774745349327404,-0.029187315678855037,-0.03026295677850266,-0.03097456809076034,-0.03132637656474507
65.9879759519038,-0.02114533810423344,-0.03583697287456596,-0.02436323194404138,-0.027214288341720252,-0.029677914165753425,-0.03173897857885972,-0.033387673106514616,-0.03461932078602704,-0.03543414054063015,-0.0358369728745658
66.66132264529058,-0.02301791029143096,-0.039138349607166396,-0.026548489215859755,-0.02967678854300998,-0.03238009356547244,-0.03464171637691297,-0.03645084066291552,-0.0378023101077536,-0.0386963672555714,-0.03913834960716655
67.33466933867736,-0.023870891742152126,-0.04071176082275462,-0.02755899955939828,-0.03082707454691608,-0.0336512725964575,-0.03601407777033229,-0.03790413853701147,-0.03931604460898924,-0.04025005162101669,-0.04071176082275466
68.00801603206413,-0.023824421012475214,-0.04070918700406537,-0.02752196914823641,-0.03079854263015028,-0.03363015730355173,-0.03599919561354212,-0.03789424125668084,-0.03930985393476299,-0.040246291536352855,-0.040709187004065374
68.6813627254509,-0.023424787651453748,-0.04005420268878236,-0.027066351642272106,-0.03029336542774631,-0.03308217804610783,-0.03541541717162619,-0.03728182582516246,-0.038676039961313885,-0.03959831417330186,-0.04005420268878235
69.35470941883767,-0.023264800037259368,-0.03972773291497182,-0.02687000339045831,-0.03006472176071284,-0.03282558403455561,-0.035135422900787534,-0.036983113754342115,-0.03836335524722626,-0.039276398624252175,-0.03972773291497185
70.02805611222445,-0.02340295067632624,-0.0399654641677879,-0.02702998062562013,-0.03024402529909486,-0.03302158121337438,-0.03534538354591761,-0.03720424426867096,-0.038592831627305174,-0.039511398132957204,-0.03996546416778799
70.70140280561122,-0.023087445227339517,-0.039476933396506084,-0.026676473807291566,-0.02985692920074389,-0.032605503771133686,-0.03490507731692488,-0.03674455618236744,-0.03811865410903878,-0.03902762196185855,-0.03947693339650608
71.374749498998,-0.022826216923063348,-0.03899781656336152,-0.026367586449393444,-0.029505766005012715,-0.032217782363169786,-0.03448676068897327,-0.03630176608521097,-0.03765758775216223,-0.038554472784569575,-0.038997816563361404
72.04809619238478,-0.022457218098253993,-0.03844034055209157,-0.025957204073632247,-0.029058795837560266,-0.03173923908309627,-0.03398182025888044,-0.03577570940061972,-0.03711574605575995,-0.03800217527163244,-0.038440340552091536
72.72144288577154,-0.020849046461130175,-0.03578890989635115,-0.02412031373149882,-0.027019426095355615,-0.02952499470056796,-0.031621310961927614,-0.03329819783504992,-0.03455080735557977,-0.03537937106728085,-0.0357889098963515
73.39478957915831,-0.0216056892761023,-0.036659119400744726,-0.024902629459897668,-0.02782387343137288,-0.030348231165897084,-0.03246013532135171,-0.034149496210532516,-0.03541150415170023,-0.03624638559940531,-0.03665911940074481
74.06813627254509,-0.02610533641667437,-0.04397595982295448,-0.03001999449957658,-0.033488020170056504,-0.036484576348534685,-0.038991411288340994,-0.04099669108928401,-0.042494771145124774,-0.04348591384852339,-0.04397595982295435
74.74148296593187,-0.03317198606771238,-0.05583457349876848,-0.03813653921056119,-0.042534529076598826,-0.04633454426892343,-0.04951350007611647,-0.05205642753528388,-0.05395618546813333,-0.05521310468627154,-0.05583457349876868
75.41482965931864,-0.03873896353494095,-0.06566704654356709,-0.044637006811090056,-0.049862667744974776,-0.05437820760317378,-0.05815589740174454,-0.061177761673830724,-0.06343522895676862,-0.06492870024188829,-0.06566704654356732
76.08817635270542,-0.04202619936650176,-0.07142315980249635,-0.04846454025475206,-0.054169258411501595,-0.05909894791660373,-0.06322318889246653,-0.06652226458089613,-0.06898677564944808,-0.07061716419440449,-0.0714231598024965
76.76152304609218,-0.04474939290851444,-0.07624614857521375,-0.051647347032739335,-0.05775951566363524,-0.06304141443769844,-0.067460363050507,-0.07099518071117011,-0.07363577102221747,-0.07538260971741234,-0.07624614857521413
77.43486973947896,-0.040158868806005325,-0.06946760748562489,-0.04657557931517395,-0.05226290895554014,-0.057178540709907744,-0.06129139948472484,-0.06458135608573588,-0.06703882437147518,-0.06866426480457888,-0.0694676074856255
78.10821643286573,-0.03139552967458862,-0.054326855625849296,-0.03641561715165866,-0.04086537367432216,-0.04471151426440445,-0.04792960123072168,-0.050503808879619264,-0.05242660369556063,-0.05369835058172104,-0.05432685562584946
78.78156312625251,-0.02959959069419093,-0.05064017539368077,-0.03420709914630085,-0.03829011741170296,-0.041818707909245266,-0.04477088101683218,-0.047132388153142454,-0.0488964399933029,-0.0500633590039347,-0.05064017539368105
79.45490981963928,-0.02513228278135412,-0.043654874676436556,-0.029187169189812377,-0.03278141697950377,-0.03588812149281703,-0.038487527921792795,-0.040566841937944256,-0.04211997211572369,-0.04314721263750703,-0.04365487467643668
80.12825651302605,-0.019853544786889898,-0.034157305529644584,-0.022985188884670132,-0.025760825593077186,-0.02815982164255596,-0.030167026972445367,-0.0317726294366619,-0.032971957282728184,-0.033765235934185026,-0.034157305529644674
80.80160320641282,-0.02329574677235072,-0.03921223229391609,-0.026782417123940677,-0.029871226088458665,-0.03254008677396617,-0.03477276810377484,-0.0365587460186471,-0.03789300043301143,-0.038775764450361266,-0.03921223229391634
81.4749498997996,-0.02786904924293469,-0.04715020476585276,-0.0320923624980612,-0.03583408153550377,-0.039067261775152684,-0.041772104316984124,-0.04393577350616585,-0.04555214803154174,-0.046621513549560095,-0.04715020476585291
82.14829659318637,-0.03154074931210851,-0.05346028774432288,-0.03634172292186874,-0.040595420602036414,-0.04427109942897138,-0.04734617142771406,-0.04980599445236133,-0.05164358700052961,-0.0528592761515437,-0.05346028774432307
82.82164328657315,-0.03525141357924827,-0.059810869808223435,-0.0406304935191366,-0.04539648019587551,-0.04951488003960054,-0.05296034996420396,-0.05571646242921552,-0.05777538507634471,-0.05913748527263724,-0.05981086980822354
83.49498997995993,-0.03813237134699558,-0.06484809012871576,-0.04398341657038049,-0.04916781027027171,-0.05364789331891909,-0.05739599883257965,-0.060394194697032375,-0.06263393257886886,-0.06411561477147565,-0.06484809012871581
84.16833667334669,-0.04137062065965706,-0.07020406441320907,-0.04768570156064151,-0.053281083312693926,-0.0581162240876237,-0.06216133817955505,-0.0653971192896314,-0.06781436328155444,-0.06941350259650103,-0.07020406441320913
84.84168336673346,-0.046009325845125945,-0.07822602566162258,-0.05306533549544873,-0.05931725870184559,-0.06471976724449584,-0.0692395580424137,-0.07285504423019039,-0.07555593390476263,-0.07734271012807595,-0.07822602566162261
85.51503006012024,-0.04216267373819156,-0.07284726876005379,-0.04888078991564464,-0.05483512409843807,-0.0599814548965215,-0.06428730746652188,-0.0677316448028745,-0.07030444755439515,-0.07200619613509968,-0.0728472687600541
86.18837675350701,-0.03567849261947452,-0.06132920742421627,-0.041294714883366286,-0.046272254776221045,-0.05057424439616198,-0.05417361023302761,-0.057052815121013026,-0.05920350721150598,-0.06062608751371617,-0.06132920742421631
86.86172344689379,-0.03657099159873113,-0.06232368345904224,-0.042210895163379135,-0.04720837959005442,-0.05152704084106528,-0.055140135663358306,-0.05803033191623487,-0.060189368324656954,-0.0616176346858536,-0.062323683459042295
87.53507014028057,-0.034133882968300625,-0.05878825460156486,-0.03953204130927667,-0.0443162485627958,-0.0484511104199726,-0.05191063279923877,-0.05467797551491867,-0.056745116933244355,-0.05811244058573567,-0.058788254601565046
88.20841683366733,-0.03102508627007345,-0.05311547657413631,-0.035862248546980016,-0.04014895947857848,-0.04385368130831614,-0.046953251282624196,-0.04943266257300806,-0.05128476606652753,-0.052509902782569104,-0.053115476574136435
88.8817635270541,-0.03381691259646003,-0.05720911211764161,-0.03894052533450191,-0.04348001773068063,-0.04740261879964412,-0.05068425084228236,-0.05330930631091123,-0.05527034358207849,-0.056567711455827306,-0.05720911211764186
89.55511022044088,-0.04300889539991025,-0.07220718636771863,-0.049405435180479386,-0.05507179865832175,-0.05996762692454379,-0.06406325872533536,-0.06733945984254545,-0.06978705364099347,-0.07140646457530252,-0.07220718636771893
90.22845691382766,-0.04928000522504855,-0.08396504395979124,-0.05687635509749059,-0.06360724863020907,-0.06942376557516099,-0.07428996458583814,-0.07818254945769387,-0.0810904139854241,-0.08301408011591443,-0.08396504395979125
90.90180360721443,-0.04490333959634865,-0.07719517513953839,-0.051973772567333626,-0.05824004185000816,-0.06365579814909716,-0.06818700314931904,-0.07181160627909355,-0.07451910479525614,-0.07631000161075961,-0.07719517513953851
91.57515030060121,-0.044751126452730945,-0.07618565933911346,-0.051635309431400045,-0.05773538772319199,-0.06300689758577185,-0.06741717651618354,-0.07094505748520766,-0.07358045237972125,-0.07532383818823157,-0.0761856593391138
92.24849699398797,-0.04549331862713176,-0.07781446111972479,-0.05257117735515224,-0.05884324982940461,-0.06426359972854052,-0.06879848426263913,-0.07242603764620761,-0.07513583986029782,-0.07692838471787493,-0.0778144611197249
92.92184368737475,-0.0418728778539819,-0.07193871015420192,-0.04845607800752022,-0.054290407067975034,-0.05933278301899892,-0.06355156569938286,-0.06692625698584134,-0.06944709268142239,-0.07111453946895065,-0.07193871015420211
93.59519038076152,-0.03916043194603065,-0.0671101534011812,-0.045280605944068054,-0.050704336697095495,-0.05539171625377756,-0.059313433696189036,-0.062450498299868824,-0.06479386261928095,-0.06634395781302767,-0.06711015340118155
94.2685370741483,-0.03868716990957028,-0.06602930051578207,-0.04467483277432944,-0.04998072049864266,-0.054566032303672234,-0.05840226700363196,-0.06147095553070208,-0.06376329658883048,-0.06527970729002751,-0.06602930051578212
94.94188376753507,-0.04019830486883828,-0.08121158159127345,-0.04627055652128752,-0.0516410291211525,-0.056270797715356785,-0.060131462613911814,-0.0632048697423402,-0.06548273259453186,-0.06696616787772368,-0.08121158159127355
95.61523046092185,-0.0416016673922714,-0.14534929510773995,-0.047643049356434465,-0.05296572437168537,-0.057531861647134405,-0.061314304781812455,-0.06429626900408104,-0.06647094000054853,-0.08382532824588652,-0.14534929510774006
96.28857715430861,-0.03702980421598613,-0.21880518466532278,-0.0426598663624224,-0.047627815098159304,-0.05189788373341254,-0.05544434185862393,-0.058251205208527765,-0.06031185247563314,-0.11152712260143735,-0.2188051846653229
96.96192384769539,-0.02706206226342616,-0.1933730245088765,-0.03168449435551938,-0.03580358895297092,-0.03938763070047903,-0.04241286539695215,-0.044863307619554836,-0.04673047083405461,-0.06053489910057902,-0.1933730245088766
97.63527054108216,-0.03215925125796071,-0.15515122394855804,-0.036922243998449226,-0.0411409579750995,-0.04478487158350929,-0.047831486844964785,-0.05026613245663339,-0.052081691631591084,-0.06470584574826678,-0.15515122394855818
98.30861723446894,-0.036049888828480675,-0.24015235009585195,-0.041133003870860385,-0.04559540829636165,-0.04940601659959776,-0.05254288978832385,-0.05499296042215143,-0.05675167448016122,-0.10684183370484873,-0.24015235009585206
98.98196392785572,-0.029592115023606723,-0.30427033923583485,-0.03411157527161235,-0.03810231534805613,-0.041535483690894305,-0.04439026794265387,-0.04665366340112448,-0.048320166768900864,-0.12912433861017025,-0.30427033923583496
99.65531062124248,-0.026764289509850697,-0.3219826681961597,-0.03091243457452072,-0.0345864686255844,-0.03775944912609132,-0.040411631428928264,-0.042530278558719686,-0.04410940322329921,-0.107283276325797,-0.3219826681961598
100.32865731462925,-0.028428996766386515,-0.3556279086541975,-0.03255021099135503,-0.036184049243403696,-0.03930459616997044,-0.04189315757439581,-0.04393806085034618,-0.045434388616054165,-0.10353360726788374,-0.3556279086541976
101.00200400801603,-0.027505728712694452,-0.4334978949354052,-0.0315572906919391,-0.03511772299097453,-0.038161966060261794,-0.04067233590390862,-0.04263829709006142,-0.04405616843675257,-0.14604887133718872,-0.43349789493540525
101.6753507014028,-0.0026850459210830263,-0.3336971097161809,-0.004719336730058249,-0.00659955120016231,-0.0083071290161875,-0.009827043384045173,-0.011147747146215461,-0.0122610779336801,-0.06084596446944962,-0.3336971097161809
102.34869739478958,0.010573749480985243,-0.1857579590611516,0.012141792665185433,0.013525896286888724,0.014716851727510565,0.015707987565668456,0.01649510502761309,0.017076392327458743,-0.027024181545573348,-0.1857579590611516
103.02204408817636,-0.0012176561818136808,-0.19437940967551837,-0.00129827704058328,-0.0013717762331259902,-0.00143837046870906,-0.0014981247057424302,-0.0015509671932157991,-0.001596707431347779,-0.04377958237081785,-0.19437940967551837
103.69539078156312,0.008824801867173347,-0.16959847578223047,0.009763527208964909,0.010589247974886834,0.01129764414651974,0.011885595006083778,0.012351154554080906,0.012693518455859282,-0.027021822711411417,-0.16959847578223047
104.3687374749499,0.012041478944097845,-0.15216019961545693,0.013992745143495546,0.0157190874091755,0.01720772855227107,0.018449353787543466,0.019438017667327973,0.020171018500593434,-0.017192182449074007,-0.15216019961545693
105.04208416833667,-0.0018028384205478068,-0.16585781425326665,-0.0018095837688863463,-0.001816269002068216,-0.0018241059435383895,-0.0018338967853852779,-0.001846057528439555,-0.0018606474336196372,-0.0377342377283781,-0.16585781425326665
105.71543086172345,-0.010462950551822219,-0.17275998020494457,-0.01196666024298772,-0.013300861641842927,-0.014456389787234191,-0.015426437631928957,-0.016206502995574953,-0.01679431438074452,-0.05116656100057179,-0.17275998020494457
106.38877755511022,-0.015114223251768885,-0.17284751182864372,-0.017402576932615033,-0.019432457686302352,-0.021189312101873407,-0.022662383238438458,-0.02384461772789559,-0.02473253767436031,-0.0575214138298297,-0.17284751182864372
107.062124248497,-0.017394685473576546,-0.16926634202495427,-0.020089990164133854,-0.022480751762690362,-0.024549546058409276,-0.026283513918613926,-0.027674246656916,-0.028717628579557463,-0.05992093514221174,-0.16926634202495427
107.73547094188376,-0.01761198632301471,-0.1624836091786892,-0.020376474267130525,-0.022828729310819217,-0.02495069546632469,-0.026729055467015497,-0.02815511006939027,-0.02922461256957154,-0.05884523899334586,-0.1624836091786892
108.40881763527054,-0.019208758389229374,-0.1585140615502126,-0.022145367434723146,-0.02474849890615005,-0.026999212734634327,-0.02888355286521807,-0.030392421341744313,-0.03152140568945841,-0.059662550704902007,-0.1585140615502126
109.08216432865731,-0.02277127827914021,-0.1970333313984458,-0.025953454336627938,-0.028751369415622945,-0.031145431454113744,-0.033121662597034314,-0.03467153938986895,-0.03579178166026076,-0.0672706331939731,-0.1970333313984458
109.75551102204409,-0.026668297256207688,-0.30155234730530667,-0.030061013375800985,-0.03301414946153931,-0.03550823213267409,-0.03753005017956986,-0.039072448298732576,-0.04013406576027025,-0.12976191718193164,-0.30155234730530667
110.42885771543087,-0.026606225526147914,-0.44434145365174227,-0.02994347782508517,-0.03283629088133819,-0.03526600387433747,-0.037220317688764715,-0.038693067245253183,-0.05012074460808934,-0.2328142510408707,-0.44434145365174227
111.10220440881764,-0.02407980328375004,-0.5701778351322586,-0.02717453286748536,-0.02986522292173515,-0.032134181455381584,-0.033969544869306485,-0.035365075353205995,-0.050136993508434716,-0.32108253613631976,-0.5701778351322586
111.7755511022044,-0.024765523234439077,-0.6972988186336077,-0.02779087879335105,-0.03040991613902922,-0.03260587973305189,-0.034367768290000905,-0.03569012989060509,-0.05830650442647452,-0.41268630712552945,-0.6972988186336077
112.44889779559118,-0.02510887996208032,-0.8433389583935496,-0.028075953074367055,-0.030632587208978487,-0.03276292222582045,-0.0344568699440849,-0.03570989625517791,-0.09188128519094904,-0.5251458953467044,-0.8433389583935496
113.12224448897796,-0.024248512244865822,-0.9921483445914832,-0.027090002065199487,-0.02953496779617998,-0.031568386645323375,-0.03318080764943388,-0.0343681369541478,-0.1343671064564232,-0.6422085820818839,-0.9921483445914832
113.79559118236473,-0.023001540672088528,-1.1351570466223158,-0.025697498430266544,-0.028016842048968652,-0.029945337384183094,-0.03147404601596251,-0.032599120233412555,-0.1768494611228198,-0.7552015511009946,-1.1351570466223158
114.46893787575151,-0.021679638256626752,-1.2693790517038663,-0.024228195217648237,-0.02642141471672571,-0.028245807964783078,-0.029692887380402648,-0.030758973423169786,-0.21603517525631813,-0.8610470756845546,-1.2693790517038663
115.14228456913828,-0.020674336923742598,-1.3958419555456532,-0.023093214058595816,-0.02517439456468023,-0.026905096615933495,-0.028277281773854253,-0.02928747207235352,-0.2526469086726141,-0.960681702035017,-1.3958419555456532
115.81563126252505,-0.020391989289134056,-1.5220971352823067,-0.022725645479950443,-0.024728788192689217,-0.02638931093066795,-0.027699716770077574,-0.02865693763208757,-0.2939464598110774,-1.0615703432203223,-1.5220971352823067
116.48897795591182,-0.020030319735889538,-1.6514470298568578,-0.022282793498923616,-0.024211655874847072,-0.025805441556152067,-0.027057179913221457,-0.0279642145442972,-0.34298636915027636,-1.166940822067564,-1.6514470298568578
117.1623246492986,-0.0191156506822178,-1.779006877753228,-0.021262534148931266,-0.023099593352927005,-0.024615967058185893,-0.0258051019294301,-0.026664577353761376,-0.3946112951022447,-1.271827585711841,-1.779006877753228
117.83567134268537,-0.017535257108484185,-1.8951623112896598,-0.0195382682683288,-0.02125561904858387,-0.022677013608401318,-0.02379615075185809,-0.024610563489269162,-0.4389801642974537,-1.3665485753876654,-1.8951623112896598
118.50901803607215,-0.017381841711843034,-2.005598556589984,-0.019311035685196334,-0.02096167942597705,-0.02232401861395475,-0.02339214865286291,-0.02416385998811861,-0.4815446423024822,-1.4567192793689177,-2.005598556589984
119.18236472945891,-0.018415078314726753,-2.1295295310551348,-0.020347737042393163,-0.021989980772555623,-0.023332580868880376,-0.02437025635372573,-0.025101507168604244,-0.5413106559302996,-1.5614915120345785,-2.1295295310551348
119.85571142284569,-0.018891664676424978,-2.270275659634334,-0.020816684881940883,-0.022442771530039755,-0.023761195883905985,-0.02476727282624265,-0.025460180421761215,-0.6213863222635653,-1.6841223062341268,-2.270275659634334
120.52905811623246,-0.01326800276312248,-2.3823810353485677,-0.014879455050822268,-0.0162613488047285,-0.017405392557876688,-0.018306607280571145,-0.018963184289190853,-0.6761355064835666,-1.779101941527106,-2.3823810353485677
121.20240480961924,-0.008497756446763583,-2.417664317147188,-0.00975414853015155,-0.010861606996093412,-0.011812226880653382,-0.01260035104630528,-0.01322250257417892,-0.6571927220818679,-1.7981940936565652,-2.417664317147188
121.87575150300601,-0.011902515379202446,-2.4660619812709195,-0.013288074093558793,-0.0144832203740154,-0.015480483680354215,-0.016275027789859328,-0.016864558133796857,-0.6543221356937009,-1.8312837896735428,-2.4660619812709195
122.54909819639279,-0.007972037650864777,-2.5199757380434873,-0.009163672781756466,-0.010205405312016795,-0.011090154001133279,-0.011813129392538705,-0.012371749946684807,-0.6597668378795796,-1.8707253783036586,-2.5199757380434873
123.22244488977955,0.0016181733190835438,-2.4788484279294494,0.0009840976642933078,0.0003667951707281267,-0.0002269558959583432,-0.0007911276667021013,-0.0013204588666110336,-0.5728149201844244,-1.815915494192026,-2.4788484279294494
123.89579158316633,0.01067473842775709,-2.3177442600251483,0.01086167900585652,0.010924468803682422,0.010867316709168044,0.010695461087582073,0.010415055096206577,-0.4324959351355063,-1.6418751495603208,-2.3177442600251483
124.5691382765531,0.010936608011697716,-2.0908973284321393,0.011290224214685448,0.011494587813371471,0.011552579660645764,0.011468708105594949,0.011248960197958045,-0.40820104500134047,-1.4027980775434556,-2.0908973284321393
125.24248496993988,0.009573507523178159,-1.8907816963313742,0.01000899047097568,0.010315965680857513,0.010495623116848686,0.0105505489808571,0.010484613357721087,-0.3868243153945172,-1.245745823369629,-1.8907816963313742
125.91583166332666,0.013244639882989,-1.6753289525586723,0.014327273643580968,0.015223170739437856,0.015930045572240356,0.016447765309106802,0.01677822182713999,-0.3593797934192299,-1.1729594279087427,-1.6753289525586723
126.58917835671343,0.014416176365281776,-1.5805554347013968,0.01614940114344299,0.01764551528612679,0.018895197829974418,0.01989246330140624,0.020634537619553014,-0.3354531626924562,-1.106110851516541,-1.5805554347013968
127.2625250501002,0.016297501833735913,-1.4936777427506558,0.018240328723899853,0.019923578959948653,0.021336831257623038,0.022473244815125117,0.02332943235208303,-0.3139732455858662,-1.0441473071311256,-1.4936777427506558
127.93587174348697,0.02157610466248898,-1.4048155427854667,0.024384242638904326,0.026836057144059705,0.028915500930522173,0.030611556199329926,0.03191807342151398,-0.28732969737177283,-0.9789754074954519,-1.4048155427854667
128.60921843687376,0.016809544487093077,-1.3361065196543727,0.01918047411165031,0.02124871184350033,0.022999746329422605,0.024423666341595138,0.02551500438956257,-0.2771037901338825,-0.9325579121123566,-1.3361065196543727
129.2825651302605,0.010707834391552063,-1.2754870234718183,0.012032473511539082,0.013174665811294946,0.014126950823507787,0.01488455705722307,0.01544529785546769,-0.2716603234739692,-0.8929816925855729,-1.2754870234718183
129.95591182364728,0.01074777726507083,-1.207988035020659,0.012008987705021889,0.013095789440890541,0.01400153616953417,0.014722010963618394,0.015255334276911692,-0.25679539651917205,-0.8455387659058681,-1.207988035020659
130.62925851703406,0.009896764593864415,-1.1449575075617826,0.01108779428288188,0.01211425338874833,0.012969697710776542,0.013650027697995544,0.014153399022779983,-0.24363509386991444,-0.801511237625868,-1.1449575075617826
131.30260521042084,0.009335608205679736,-1.0851620509908337,0.01042196306801215,0.011356921192575522,0.012134771313112774,0.012751919132927258,0.013206805795463235,-0.23108180984382765,-0.7597181345404767,-1.0851620509908337
131.9759519038076,0.010334347190335942,-1.0258351731490443,0.011570278725107021,0.012638971590424463,0.013533799700713271,0.014250464484709714,0.014786910191682306,-0.2166143705571946,-0.7174808983594521,-1.0258351731490443
132.6492985971944,0.011251303375064444,-0.9695438904704163,0.01265125856142013,0.013866666345480075,0.014889748384840936,0.01571533137059607,0.016340756227559636,-0.20283991849988822,-0.6773863708550499,-0.9695438904704163
133.32264529058116,0.013221425002249949,-0.9145414466990986,0.01490094993450983,0.01636507643611316,0.01760431696054303,0.018612213326024953,0.019385237065413882,-0.18816908326040643,-0.6377458952176884,-0.9145414466990986
133.99599198396794,0.017148062191163983,-0.8589332967845804,0.019404762383311493,0.0213812006269674,0.02306429236449732,0.024444908349251927,0.025517753474574318,-0.17089934917015054,-0.596734609328931,-0.8589332967845804
134.66933867735472,0.022936571141929388,-0.8026822482398186,0.026067422437255593,0.028819308809423624,0.031173606447443877,0.03311708979864747,0.0346417753351722,-0.15109756647299605,-0.5543549663604339,-0.8026822482398186
135.3426853707415,0.027330981209129284,-0.7507499734539497,0.031227494230977752,0.034659395113336315,0.037602777446901374,0.04004051525577876,0.04196207040889599,-0.1336821949390453,-0.5155598122886168,-0.7507499734539497
136.01603206412827,0.029579081175644124,-0.7050607207637447,0.03385074762115306,0.03761630127208232,0.04084924081742866,0.043530514409662914,0.045648309537371354,-0.12056512618364798,-0.48227414501902677,-0.7050607207637447
136.68937875751504,0.033568711494178324,-0.6588367599718024,0.03843073222202113,0.04272005867641715,0.04640651487209825,0.04946832558859991,0.05189188388898454,-0.10529532085718549,-0.4478332214678558,-0.6588367599718024
137.3627254509018,0.03553637029264019,-0.617525994766368,0.0408083135550652,0.045462420412962376,0.049465453967542546,0.05279337511451797,0.05543108818136747,-0.09325966506338364,-0.41766907846475565,-0.6175259947663683
138.03607214428857,0.040126224769489,-0.5753522671241822,0.045855586570733735,0.05091446131202584,0.055267456087937684,0.05888892045953424,0.061762682641819375,-0.07885197393298686,-0.386066274582318,-0.5753522671241822
138.70941883767534,0.06644998215277259,-0.4988431918232839,0.07580709732336552,0.08407773259894319,0.09120517285447871,0.0971480525889571,0.10187996345142329,-0.029860857645170776,-0.319973554065259,-0.49884319182328435
139.38276553106212,0.08266958267637049,-0.4365745053007365,0.09512535879644998,0.10614633182410525,0.11565347953210735,0.1235890600946842,0.12991605430427847,0.006458992767385181,-0.2675327038640247,-0.43657450530073694
140.0561122244489,0.07893970706962425,-0.4113858119666435,0.09111027807836138,0.10188178699716437,0.11117553054118909,0.11893401052429689,0.12512036670146662,0.008278760418843172,-0.2512532769519197,-0.411385811966644
140.72945891783567,0.07422480659436162,-0.3908223526747985,0.08566326562175638,0.0957866856815449,0.10452110286125924,0.11181248485601636,0.1176261975208667,0.006874567452427552,-0.23907389916582794,-0.3908223526747988
141.40280561122245,0.0703077506951097,-0.37044783681542304,0.08112655125324668,0.09070139301686199,0.09896238570981125,0.10585847338670554,0.11135693070611144,0.006404475654257186,-0.2266534310250767,-0.37044783681542337
142.07615230460922,0.06718691917720121,-0.3501142200255837,0.0775144062361522,0.08665439654059687,0.09454022590876165,0.10112319308564799,0.10637207977118504,0.006951159161741263,-0.21386842148972396,-0.3501142200255841
142.749498997996,0.06455523595824077,-0.3302630254869849,0.07447342321797859,0.08325125277192572,0.09082472840146263,0.09714709468435988,0.10218837667600528,0.008030765577080358,-0.20117740119397431,-0.33026302548698516
143.42284569138278,0.061922701704194665,-0.31162908643257126,0.0714444891644245,0.07987165841293188,0.08714273991662681,0.09321282182914185,0.09805310788800495,0.00887983951980647,-0.18932741782049245,-0.31162908643257164
144.09619238476955,0.05898837645763678,-0.2946957997604541,0.06807236835644613,0.07611220701044757,0.08304919481888078,0.08884044466678881,0.09345845749858801,0.00898438862192496,-0.17881456340360824,-0.29469579976045446
144.7695390781563,0.05555272928974757,-0.2797638274283713,0.0641219695669919,0.07170627456424714,0.07825020771141519,0.08371326673536922,0.08806948411884055,0.008009504402247652,-0.16995322672935442,-0.27976382742837147
145.44288577154308,0.05191513554916511,-0.26630133102908443,0.05992951355716959,0.0670226516392224,0.07314267299315591,0.07825167965530239,0.08232537812747381,0.0064228257647166356,-0.16223533820462155,-0.2663013310290846
146.11623246492985,0.04902801210670185,-0.25277221086484764,0.05656370783667118,0.06323291053568027,0.06898695792492145,0.07379030144254319,0.0776201555156176,0.005674724444595806,-0.15415526982307107,-0.25277221086484786
146.78957915831663,0.048285391640897034,-0.23656833224907106,0.055672314951287376,0.06220979848705762,0.06785032082954112,0.07255915852974479,0.07631404549690673,0.00823482396640001,-0.14315282601155854,-0.23656833224907114
147.4629258517034,0.046876180200436726,-0.22207655787327818,0.05408689102680962,0.0604688950473265,0.06597564861944621,0.0705731391146133,0.07423955081663954,0.009810863608646211,-0.13358555248629414,-0.22207655787327824
148.13627254509018,0.04472575675579506,-0.2099090405115413,0.05160582802323527,0.05769526966532382,0.06294964576234047,0.06733648377263368,0.0708349552553523,0.009802431728315832,-0.12606361713177322,-0.20990904051154113
148.80961923847696,0.043349895568848294,-0.19729742128267286,0.050008810544236414,0.05590254369575476,0.060988143511261125,0.06523421834992885,0.06862062854776292,0.010841451231971265,-0.11786562230300203,-0.1972974212826727
149.48296593186373,0.04141084861673508,-0.1862706921858192,0.047796678424198116,0.053448940407168424,0.05832634346471503,0.0623987089465703,0.06564667415894296,0.010926170768312645,-0.111013210058826,-0.1862706921858192
150.1563126252505,0.03923125947089351,-0.17655153143761806,0.04527364977713085,0.05062188383668605,0.055236902597821484,0.05909015942951734,0.062163339542089836,0.01030871477992251,-0.10523905373861835,-0.1765515314376181
150.82965931863728,0.03798934034458576,-0.16598863042122863,0.04382263217009353,0.04898574560593192,0.05344105520676354,0.05716105885620698,0.060128108263576806,0.011033427065045929,-0.09842870257572665,-0.16598863042122855
151.50300601202406,0.037290885503372395,-0.1551192249958851,0.043009691301124225,0.048071588691022106,0.05243972525080042,0.05608715921240114,0.058996596110795226,0.012549131541564429,-0.09112544046646276,-0.15511922499588507
152.17635270541084,0.03656217298536267,-0.14484553512632123,0.04218127718476251,0.047155171355430424,0.051447605713078104,0.05503207501068807,0.0578915596606057,0.013956013458572274,-0.08423208381391102,-0.14484553512632115
152.84969939879758,0.03516691326470178,-0.13627927798909698,0.040589724074588385,0.04539007488628766,0.04953290459177531,0.05299257601742193,0.055752625160966796,0.014158477047054353,-0.07885632983455394,-0.13627927798909703
153.52304609218436,0.03308156807108958,-0.12946192675608476,0.03820100375519189,0.04273290914417064,0.04664410567137313,0.04991033425063056,0.05251601737603803,0.013095442533169332,-0.07504732783708115,-0.12946192675608476
154.19639278557113,0.030924363388616604,-0.12342702557697273,0.03570314354072439,0.03993338894361127,0.04358414355940223,0.04663277518486196,0.04906475333427571,0.011683317159665786,-0.07185638071553771,-0.12342702557697273
154.8697394789579,0.02935989080215175,-0.11688814059030414,0.03389054963276205,0.03790108489351837,0.04136218533855438,0.044252420905236636,0.046558032705194874,0.011137384899268524,-0.06802168437793171,-0.11688814059030414
155.5430861723447,0.027491323041438587,-0.11125799537689393,0.03174713033252081,0.03551442005635993,0.038765602799283344,0.0414805089779803,0.043646190722713446,0.010068588102818831,-0.0649491936414615,-0.11125799537689393
156.21643286573146,0.025673063265880713,-0.10610820494525725,0.0296386530923003,0.03314892653485981,0.036178200435919836,0.038707700409717584,0.040725376351335774,0.008882533631511475,-0.062219015346021804,-0.10610820494525725
156.88977955911824,0.024402390811533392,-0.10043533630251189,0.028167640819887763,0.03150052623215591,0.03437669140351994,0.03677833188336682,0.038694019744253585,0.008523547971551526,-0.058848223699259336,-0.10043533630251189
157.56312625250501,0.02261137064811352,-0.09595606341612932,0.026118783643535474,0.029223507352873185,0.03190277588671427,0.03413994931223682,0.0359243497463669,0.007312712629723105,-0.056541890432244,-0.09595606341612932
158.2364729458918,0.020272103709782052,-0.09283761265793865,0.023429252613117547,0.026223858278981608,0.028635369559000794,0.03064877008310136,0.03225442952811743,0.005079352690771409,-0.05546924142206404,-0.09283761265793865
158.90981963927857,0.017804736980052978,-0.0903794254617375,0.020576271257948944,0.02302932977420648,0.025145861325525775,0.026912682111922354,0.028321344468434255,0.0024868383323838235,-0.05494280766265076,-0.0903794254617375
159.58316633266534,0.01637904501331719,-0.08660114804651797,0.018903004215064995,0.02113663362236197,0.023063603446795852,0.024671988932754112,0.02595415208136769,0.001434857504497651,-0.053009684536747856,-0.08660114804651797
160.2565130260521,0.014736015906277444,-0.08326555802517852,0.017035274364907586,0.019070104953281597,0.020825533610122442,0.022290628947252936,0.023458393101416432,0.0001894332431449065,-0.05142381177162707,-0.08326555802517852
160.92985971943887,0.012021065627928582,-0.08218122675292851,0.013906370386296938,0.015574625190154135,0.017013475944395944,0.018213913751380338,0.01917018341367903,-0.0029909937867807915,-0.05197230111367429,-0.08218122675292851
161.60320641282564,0.010980020343293513,-0.07878512912309082,0.012656977625477656,0.014140395457665171,0.015419473737418381,0.016486338944618054,0.01733596503487235,-0.0037054320790258083,-0.05014639604347372,-0.07878512912309082
162.27655310621242,0.010423419881194714,-0.07456320393356564,0.012028173976182442,0.013447789793057567,0.014671903334685203,0.01569295841381922,0.01650613080246874,-0.0034260013761804272,-0.047428010546509185,-0.07456320393356564
162.9498997995992,0.008953418110264604,-0.07212836646497493,0.01035309098375447,0.011591261765061818,0.012658797189125753,0.01354904367537339,0.014257759480358413,-0.004675455140258658,-0.04640084713024673,-0.07212836646497493
163.62324649298597,0.006706705253360482,-0.07129546010986053,0.007776265506998943,0.008722162117939589,0.009537319436136536,0.010216593807119203,0.01075671952043725,-0.007282021456269927,-0.04688471270034516,-0.07129546010986053
164.29659318637275,0.004959200358298785,-0.07005984054020056,0.005730566059690729,0.006412158598361218,0.006998935086347245,0.007487241262583147,0.00787477222661238,-0.009310999875263924,-0.046898656443550846,-0.07005984054020054
164.96993987975952,0.004375461871478147,-0.0670144356560293,0.005039975529098425,0.005626837265079614,0.006131783958160824,0.006551730162371507,0.006884735155374728,-0.009425513844366802,-0.045059290606539806,-0.0670144356560292
165.6432865731463,0.0037525462328601416,-0.06414980475499647,0.004326184691911388,0.004832653654903133,0.005268256261557997,0.005630320955424917,0.0059171724872778,-0.009559305749030855,-0.04333884434914019,-0.06414980475499626
166.31663326653307,0.003096641869491595,-0.06157366566774136,0.003568445242287267,0.003984767379536519,0.004342570631848793,0.00463966548228625,0.00487468625167463,-0.009817922207121438,-0.04184474100853455,-0.0615736656677413
166.98997995991985,0.002499280015275215,-0.059086385252625113,0.0028792769594890633,0.0032143349418003835,0.0035020102882204265,0.003740547660698341,0.0039288600344464415,-0.010019039220752136,-0.0403835400573492,-0.05908638525262503
167.66332665330663,0.0018555852363392332,-0.05685743777389443,0.0021375997010241645,0.0023859297652146314,0.0025987577428682363,0.002774786246913551,0.0029132225759789998,-0.010333248184273459,-0.0391254482615329,-0.05685743777389441
168.33667334669337,0.0015411695303787047,-0.05430088362106705,0.001763035934765866,0.001958068538311329,0.0021248847501816634,0.0022625042813103164,0.0023703369726931186,-0.01019898839516705,-0.03749298832654366,-0.05430088362106685
169.01002004008015,0.0014976060481796765,-0.051376036470258825,0.0017167258070533492,0.0019094039487624872,0.0020742730907028764,0.002210362147380107,0.002317084494052598,-0.009589822838459763,-0.03545051483424984,-0.05137603647025872
169.68336673346693,0.0007653536157396706,-0.04973099750676681,0.0008863301163985094,0.0009922405920308598,0.001082276764037569,0.0011558777186487692,0.0012127214748688419,-0.010102977333228454,-0.03462964480319071,-0.049730997506766766
170.3567134268537,0.0011669768119014726,-0.04658661758591587,0.0013028394358025322,0.0014216958696854991,0.0015228259498656536,0.0016057294864271518,0.001670119715042021,-0.009044357299134925,-0.03227972850316159,-0.046586617585915924
171.03006012024048,0.0020082865559749416,-0.042413762020961775,0.0023180655042709304,0.0025912877544921097,0.0028259959215389914,0.0030207800368759665,0.0031747623550913598,-0.006908504472831968,-0.028879688509209325,-0.0424137620209619
171.70340681362725,-0.0018583991079704713,-0.046141740018915633,-0.002045608845322346,-0.002211892153800735,-0.002356479730725893,-0.0024787724554276276,-0.002578341430504185,-0.012316411307773195,-0.033257121255971085,-0.046141740018915814
172.37675350701403,-0.0028541117858529677,-0.046254660472959175,-0.003345436174640784,-0.0037821200071838884,-0.004160850115500541,-0.0044791672394854515,-0.004735445022483232,-0.014083766909911307,-0.034006286941860774,-0.04625466047295905
173.0501002004008,0.0006188730960998813,-0.03832215644235058,0.0006321440201040323,0.0006422401052535841,0.000649452043613739,0.000654012551843907,0.0006560991783530827,-0.008019068728894024,-0.02677590229687881,-0.03832215644235053
173.72344689378758,0.0015128049612016781,-0.03443208426137666,0.0017337546496661613,0.0019284535390696406,0.0020955393597289957,0.0022340338690560136,0.00234333217366132,-0.005796872002202239,-0.023517328471982863,-0.0344320842613765
174.39679358717436,0.0010909898356881423,-0.033146792256600534,0.0012613050671150894,0.0014113155329584846,0.0015399090708724708,0.0016462913837726114,0.0017299764700294518,-0.005998280148390015,-0.022799449322792837,-0.03314679225660043
175.07014028056113,0.0006108826031304024,-0.03216552024674716,0.0006992434082093291,0.0007766441331626869,0.000842523474520188,0.0008964905214733383,0.0009383191228952469,-0.006412737344522002,-0.022351539012037534,-0.0321655202467469
175.7434869739479,0.0008372512699610575,-0.030084436973428306,0.000950935508077059,0.0010507180241818364,0.0011359344122644722,0.0012061158770093133,0.0012609835064941884,-0.005693245869862076,-0.020788777645722893,-0.03008443697342825
176.41683366733466,-0.0003729130844054726,-0.030253781087959678,-0.00039277079971193824,-0.00041091487859069864,-0.0004273615839798022,-0.0004421017425350829,-0.00045510332677128006,-0.0070933060870565345,-0.021429552515378102,-0.03025378108795955
177.09018036072143,-0.003404828583905744,-0.03372934923631016,-0.0038642239316054646,-0.004271567829971205,-0.00462417685477693,-0.004920057283620915,-0.0051578902067846676,-0.011616543581343966,-0.025312633947892127,-0.0337293492363097
177.7635270541082,-0.006908935677346654,-0.03821555230710087,-0.007907611303507296,-0.00879274162633859,-0.009558179342315282,-0.01019938660574208,-0.010713396510911782,-0.01704903050854767,-0.030169634632846387,-0.038215552307100845
178.43687374749499,-0.009244026404545812,-0.04098472009155936,-0.010644540342943456,-0.011885995466942948,-0.012959476633157385,-0.013858415951458359,-0.014578534048078124,-0.02075604068000493,-0.03330380228081221,-0.04098472009155926
179.11022044088176,-0.010216987606514098,-0.0414211608034247,-0.011790782689450746,-0.013185940290370419,-0.014392312090669393,-0.015402426993092046,-0.016211422931520093,-0.02215962470944457,-0.034112054340392495,-0.041421160803424596
179.78356713426854,-0.010788980904173722,-0.041144217042174636,-0.012452593625526798,-0.013927345221454099,-0.015202483907902053,-0.016270096589619962,-0.017125036201160508,-0.022827366614947876,-0.03419676471612983,-0.04114421704217455
180.4569138276553,-0.0125784027101106,-0.04281771112018987,-0.014478316471513708,-0.016162147527759227,-0.017617781105875925,-0.018836301359421347,-0.01981191037946335,-0.0253389178459624,-0.03619403928725407,-0.04281771112018967
181.1302605210421,-0.012713124712266212,-0.042452062652919335,-0.01475020710851055,-0.016556236092916725,-0.01811780884754564,-0.019425068561263966,-0.020471612375096104,-0.02579993197587967,-0.036146037010627435,-0.04245206265291924
181.80360721442887,-0.006037390865604891,-0.03047024061755649,-0.007145841404684412,-0.008129931780069021,-0.008981692799576571,-0.00969526960552533,-0.010266862081776002,-0.015001880289995655,-0.024597696720696432,-0.030470240617556373
182.47695390781564,-0.004910368174948231,-0.026527390888796243,-0.005626448476218519,-0.006261323659764477,-0.0068104506025718145,-0.007270479957103958,-0.007639225819397281,-0.011997024547479751,-0.02100464275577467,-0.02652739088879607
183.15030060120242,-0.007885956433359412,-0.0307253493176631,-0.009080560074050429,-0.010139322328648384,-0.011054675494381211,-0.011821045876934605,-0.012434804236713125,-0.016761597291781092,-0.025427576726164063,-0.030725349317663058
183.82364729458916,-0.0064610512761004825,-0.027755107341495604,-0.007515965220833065,-0.00845160747001299,-0.009260907616597445,-0.009938664438901644,-0.010481496475883492,-0.014552406994936007,-0.02274471941886596,-0.02775510734149541
184.49699398797594,-0.006041499357249472,-0.025899654846330087,-0.0069716457559786315,-0.007796305781365017,-0.008509452797254836,-0.009106649879430983,-0.009585008962342198,-0.01341561912279714,-0.021160683100121275,-0.02589965484632998
185.17034068136272,-0.006824685417381767,-0.026421326664221048,-0.007876883663233561,-0.008809618001580824,-0.009616106286634568,-0.01029135609568668,-0.010832119166896808,-0.014527239654757034,-0.021909451333852165,-0.02642132666422083
185.8436873747495,-0.006982789656602533,-0.025899397612434507,-0.008055859233640723,-0.00900710492696706,-0.009829586998277406,-0.010518198511206493,-0.011069618262151882,-0.014600137562822753,-0.021614562647471375,-0.025899397612434292
186.51703406813627,-0.009881692398936024,-0.029724436622015404,-0.01131929166349033,-0.012592942003914047,-0.013693695796413349,-0.01461496669871181,-0.015352471128891392,-0.018858563127108097,-0.02561160197531081,-0.029724436622015127
187.19038076152304,-0.013891138680527704,-0.03596974624747179,-0.01597080336142092,-0.01781344372604488,-0.019405922477025616,-0.020738575721713868,-0.021805125797563163,-0.02540207155367449,-0.031982739192730855,-0.035969746247471575
187.86372745490982,-0.016044042368615022,-0.03910898097198717,-0.018483879443102702,-0.020645917269284712,-0.02251453443000959,-0.024078245328488963,-0.025329594575836674,-0.028917739186190568,-0.03527227071125659,-0.039108980971987325
188.5370741482966,-0.019391261260036752,-0.04399390891969437,-0.022305179452513185,-0.024886990335911158,-0.027118184262391452,-0.028985151957235163,-0.030479060190294695,-0.03410931450146764,-0.04028301795763916,-0.04399390891969423
189.21042084168337,-0.02126123668909822,-0.04703898625437898,-0.02456149091298666,-0.027486206400508008,-0.03001403164310157,-0.03212927410765943,-0.03382175444367888,-0.037468447568427654,-0.04345515360729778,-0.047038986254378815
189.88376753507015,-0.018741031611594686,-0.04241772310453647,-0.02170341883986353,-0.02432926567411119,-0.026599087529562526,-0.02849856949268733,-0.030018430435794354,-0.03341119085890781,-0.03904241638136394,-0.042417723104536245
190.55711422845692,-0.019851975665135736,-0.043213747729176466,-0.02286302925740809,-0.025531113094267154,-0.02783694390964534,-0.029766347865903146,-0.03131012950370057,-0.034602512589853154,-0.0399898993708413,-0.04321374772917646
191.2304609218437,-0.02255742378404407,-0.04744333359312103,-0.02601257563989138,-0.029074229170696967,-0.031720194176603544,-0.03393416112445436,-0.03570555043780055,-0.039055790890505655,-0.04431316218371662,-0.04744333359312087
191.90380761523045,-0.02333403396232521,-0.04839588003204826,-0.026932013081897643,-0.03012045321168082,-0.03287609900062482,-0.035181861370186286,-0.03702665816890541,-0.040325427937676704,-0.04538926225482335,-0.04839588003204794
192.57715430861722,-0.02565590616633865,-0.0516728001844175,-0.02956262353201071,-0.03302427099768715,-0.03601580828920518,-0.038518832480024495,-0.04052140778963933,-0.04383738317477911,-0.048761568541332054,-0.05167280018441735
193.250501002004,-0.028095883152282113,-0.055550461201698854,-0.03241115667242536,-0.036234984386926385,-0.03953958737831542,-0.04230455204348696,-0.044516640664146456,-0.047893682679042954,-0.05271507389794281,-0.05555046120169865
193.92384769539078,-0.029732096157363025,-0.057821386317508126,-0.03427544042238648,-0.03830130003109379,-0.04178045200530585,-0.04469142269816184,-0.04702028814632289,-0.05039415078110006,-0.05507778749646822,-0.05782138631750798
194.59719438877755,-0.036511664301628846,-0.06837788945412138,-0.041967793202456985,-0.046801462355357454,-0.050978144555904464,-0.05447246126417146,-0.05726795072981879,-0.06090483824109815,-0.06563408484766489,-0.06837788945412118
195.27054108216433,-0.03801404284306005,-0.07194115110488203,-0.04399902089580379,-0.049303139467387305,-0.053887366694618764,-0.05772302815754174,-0.06079153779469354,-0.06455094857826538,-0.06923913782393129,-0.07194115110488186
195.9438877755511,-0.029539627725810362,-0.057307315209875684,-0.03425040556332313,-0.0384262237254114,-0.042035814550221984,-0.04505621849688672,-0.04747256280479317,-0.05066776418385675,-0.054867171905418316,-0.057307315209875496
196.61723446893788,-0.03623588096710385,-0.06645989726292328,-0.04156042871692006,-0.046276957836464815,-0.05035209559852555,-0.053761309325289414,-0.05648868373524496,-0.05984373992813506,-0.06404003519136389,-0.06645989726292316
197.29058116232466,-0.03708507661003682,-0.06983378476996681,-0.04302673603794829,-0.04829299405477805,-0.05284477427358264,-0.05665337349287776,-0.05970019070902238,-0.0632244209930238,-0.06742851520525758,-0.0698337847699667
197.96392785571143,-0.020022434767222232,-0.04111553924377338,-0.023473670648395242,-0.02653490385143173,-0.02918210138813436,-0.031397632226835025,-0.03317008908668885,-0.03567667140766048,-0.03910908763529425,-0.04111553924377312
198.6372745490982,-0.018088667451021192,-0.035487606123684026,-0.020796198406252107,-0.023195136454268232,-0.025268198441429322,-0.027002684030786227,-0.028390357467509935,-0.030547904080067984,-0.033656905185065,-0.03548760612368378
199.31062124248496,-0.02207200872278193,-0.042193610468110564,-0.025433681723746878,-0.028412223029112615,-0.030986143016558047,-0.03313964800716578,-0.03486249494901396,-0.03721165452295352,-0.0403592397976521,-0.04219361046811021
199.98396793587173,-0.024061896178116597,-0.04523327025959144,-0.027708255559819008,-0.03093907412642171,-0.033731008113100695,-0.036066903585968244,-0.03793563752385255,-0.040338086716324835,-0.043437372112730716,-0.045233270259591264
200.6573146292585,-0.03213342827808316,-0.05808920446131145,-0.03688097653423694,-0.04108642723013601,-0.04471999065417453,-0.047759767788103785,-0.050191552013018795,-0.052961986920904446,-0.056225716174049103,-0.05808920446131133
201.33066132264528,-0.03677072384740401,-0.06674587696442341,-0.0424459885967292,-0.04747482673888946,-0.051820664056615943,-0.05545662721901842,-0.05836529434357062,-0.061441793758540975,-0.06483275540040485,-0.06674587696442327
202.00400801603206,-0.034826424143905736,-0.06340070012210955,-0.04024078736513008,-0.04503901026208601,-0.04918586040350847,-0.052655457655207474,-0.05543103024427036,-0.05836065230454226,-0.06158327553903112,-0.06340070012210955
202.67735470941884,-0.03893562916669005,-0.06946806598828395,-0.04482458868553117,-0.05004214012299441,-0.05455069948093613,-0.05832264878309927,-0.06134008111254988,-0.06440563622428207,-0.067651018500576,-0.06946806598828371
203.3507014028056,-0.04433410087098908,-0.07867151773674562,-0.05109796364118708,-0.05709096368133302,-0.062269748268923286,-0.06660246235868207,-0.07006845378745787,-0.07342652384305295,-0.07680155436038968,-0.07867151773674533
204.0240480961924,-0.04634753443376087,-0.08244090054310702,-0.0535346522281389,-0.0599034466491425,-0.06540738637765142,-0.07001228743819854,-0.0736959936669633,-0.07717629171488903,-0.08057157709006335,-0.0824409005431067
204.69739478957916,-0.04224383782326639,-0.07584310372538264,-0.048921029264806654,-0.05483898682352658,-0.05995387190665404,-0.0642334881638257,-0.06765697580987269,-0.07090455662867942,-0.07408842091303923,-0.07584310372538235
205.37074148296594,-0.04186007317707291,-0.07413224104200691,-0.04828389854380293,-0.053976080053180005,-0.05889516147645962,-0.06301068741518258,-0.0663029184278744,-0.06941641746207501,-0.07245748576593752,-0.07413224104200644
206.04408817635272,-0.04709790390147377,-0.08275892483137749,-0.05429824731686752,-0.06067803559259502,-0.06619107281509881,-0.07080341590924033,-0.07449306021598844,-0.07786919615947016,-0.0810326217400935,-0.08275892483137731
206.7174348697395,-0.0480027057094754,-0.1040051085151654,-0.055316100068868855,-0.061785404808665415,-0.0673635994155543,-0.07201637912859685,-0.0757218152522463,-0.07905709050505352,-0.0821186006550225,-0.10400510851516506
207.39078156312624,-0.04645158763635255,-0.1487134484998657,-0.0534825107589499,-0.05969622797495562,-0.06504773863710293,-0.06950435312468783,-0.07304535631111032,-0.0762179629779417,-0.08084103995124281,-0.1487134484998655
208.06412825651302,-0.044319283060114824,-0.19714504780906977,-0.051003458053158375,-0.05690889544628852,-0.061992898447803736,-0.06622449342865415,-0.06958410732097718,-0.07259036816421974,-0.08386457296977613,-0.1971450478090697
208.7374749498998,-0.04295531999994155,-0.25206652106211425,-0.049355827343304445,-0.05500506522771244,-0.05986242597259539,-0.06389856629989024,-0.0670950931917826,-0.06994373450270128,-0.09585846310149645,-0.2520665210621142
209.41082164328657,-0.040721317230674875,-0.31191275865794166,-0.046801281534666964,-0.0521663545741357,-0.05677799675193461,-0.0606084071350083,-0.06364022059997809,-0.0663394998137999,-0.11511760073891208,-0.3119127586579416
210.08416833667334,-0.03632027076775554,-0.3532631685324261,-0.041940787368863766,-0.04691203777943849,-0.05119779064130314,-0.05477169040507047,-0.057616985323374836,-0.06017473644613201,-0.11809637666582479,-0.3532631685324261
210.75751503006012,-0.028490359458593163,-0.3335045337268039,-0.033339079628023224,-0.03765478673531174,-0.041404498425613306,-0.04456363082189283,-0.04711579024606101,-0.049477536867430824,-0.07308683549455458,-0.3335045337268039
211.4308617234469,-0.018708557241851158,-0.20205490534353143,-0.02249320508414129,-0.025900129037380988,-0.028901762967618934,-0.03147680872615942,-0.03361011087325655,-0.03569523442285821,-0.057477793804900035,-0.20205490534353143
212.10420841683367,-0.006466727156975758,-0.1558136210134781,-0.007794570408285383,-0.008975988006237914,-0.010000966067887366,-0.01086211051524897,-0.01155457282975731,-0.012457597955547756,-0.032284736193814924,-0.1558136210134781
212.77755511022045,0.005814850302076683,-0.12728515394457074,0.006399696434037992,0.006913372835879676,0.007353466027491083,0.007718237484114147,0.008006612525064984,0.00785652700958303,-0.010464234441169186,-0.12728515394457074
213.45090180360722,0.014404602974232763,-0.10493242817072704,0.01644356368669917,0.018246756572106813,0.01980183755146011,0.02109977769268988,0.022134780524027474,0.022561492616719903,0.005577533344735628,-0.10493242817072691
214.124248496994,0.018806285679201267,-0.09031269102757795,0.021605071647888944,0.024082300085512733,0.02622033635280134,0.02800626849377916,0.029431785443913235,0.030168301866105505,0.01429448868683345,-0.09031269102757777
214.79759519038078,0.02126525132205517,-0.07956276026470037,0.024479694404274485,0.027325646783836893,0.02978260672443729,0.03183555656282592,0.0334748199722088,0.03438818380431394,0.019489162348866263,-0.07956276026470022
215.47094188376752,0.024203165431592816,-0.0686096943877204,0.027846895445445354,0.031073179631175802,0.0338588360455659,0.03618687462175228,0.038046336773648486,0.0391405252926764,0.025173996325418502,-0.06860969438772022
216.1442885771543,0.028096482689692465,-0.056292678621825805,0.032328373144256205,0.03607581568915798,0.0393118907798353,0.04201685940883585,0.04417797774278413,0.045512980049216605,0.03247604008521707,-0.056292678621825645
216.81763527054107,0.03318097710832158,-0.04247411898356595,0.038135222820916886,0.04252251581021715,0.04631145736715834,0.04947901404659204,0.05201030262253343,0.05363651744241191,0.04152212399521776,-0.042474118983565526
217.49098196392785,0.04699245295983826,-0.014908454445715716,0.05383271373257928,0.059889553117360814,0.06512041783344723,0.06949406363248871,0.07299027093076499,0.0753514027666515,0.06441505786954464,-0.014908454445715645
218.16432865731463,0.060688823770176696,0.014417954349842315,0.06988120056138603,0.07802360173480496,0.08505753452539974,0.09094005042520455,0.09564334830597547,0.09891918497797723,0.08924304942770382,0.014417954349842362
218.8376753507014,0.05889715238893675,0.017368317136252816,0.06811171726143986,0.07627629545530035,0.08333080416868455,0.08923114804499312,0.09394880019239438,0.0972475077288866,0.08820706591770744,0.01736831713625287
219.51102204408818,0.05561860986275178,0.01593194176516477,0.06427692000680811,0.07194838456684721,0.078576682101716,0.08412047732530481,0.08855302867437422,0.09165060806150149,0.08306558101454281,0.01593194176516471
220.18436873747495,0.05409114860629047,0.01735858117630138,0.062487031487360664,0.06992579616985609,0.07635295291094304,0.08172850807506984,0.08602658554415749,0.08903493029005469,0.08094844485691188,0.017358581176301197
220.85771543086173,0.05307969276247972,0.019544757476154577,0.06131388636313527,0.06860938093015038,0.07491276751218864,0.08018484419511106,0.08440024539696642,0.08735744194298573,0.07976547759647376,0.019544757476154306
221.5310621242485,0.05162765222137283,0.02086964511568764,0.059653063825594994,0.0667637235774538,0.07290750830347123,0.0780461600131664,0.08215492372397315,0.08504249447706844,0.07790506176053924,0.020869645115687487
222.20440881763528,0.050479919192044594,0.02233381909027134,0.058303493217064545,0.06523521669529388,0.07122435601150605,0.07623367159462843,0.0802390658527199,0.08305895911363766,0.07635118251579393,0.022333819090271177
222.87775551102203,0.05057610276045356,0.025767617030950117,0.05839744205481724,0.06532707844267126,0.07131438887473736,0.0763222119871274,0.08032649773630611,0.08315460624822263,0.07690177717455232,0.025767617030949867
223.5511022044088,0.05006734789695897,0.02818391821587802,0.05783407117988353,0.06471553084596698,0.07066135830689976,0.07563457919274884,0.07961126419072936,0.0824272832584895,0.07659238449053013,0.028183918215877814
224.22444889779558,0.04900304984439976,0.029401030597949962,0.05661089333524978,0.06335167323224128,0.06917601494158959,0.07404767370052179,0.07794319203108048,0.08070667208949761,0.07524056280556177,0.029401030597949844
224.89779559118236,0.047814172679636884,0.030256792765368655,0.05524567061666591,0.061830275217702964,0.06751972879171804,0.07227860615105182,0.07608397971514144,0.07878779335118534,0.07366469823771864,0.030256792765368565
225.57114228456913,0.04587792626766872,0.029746002747949207,0.05303016608126989,0.05936750556738083,0.06484340731666233,0.06942370999345726,0.07308630474967061,0.07569071634306507,0.07086421544228792,0.02974600274794922
226.2444889779559,0.044053125283518506,0.029106817046384254,0.05090487677324663,0.05697588680608793,0.06222162298969498,0.06660939519090153,0.07011804611465561,0.07261436678611963,0.06805977136518135,0.029106817046384195
226.9178356713427,0.043130924505130154,0.02989463009319758,0.04982645114853214,0.055758945281744465,0.06088495790067699,0.06517259249790157,0.06860120378277401,0.07104428165643153,0.0667798586462715,0.029894630093197604
227.59118236472946,0.04204319595919853,0.03037575003220426,0.04857916534948463,0.0543703685823807,0.0593743549840718,0.06355996091620576,0.06690701522427508,0.06929535152170105,0.06530303201991494,0.03037575003220424
228.26452905811624,0.0403372517344524,0.029727950899645812,0.04662807990678628,0.052202222446553176,0.05701873945992177,0.061047577257097876,0.06426928375712107,0.06656983300957223,0.06281159642521472,0.029727950899645795
228.93787575150301,0.03811694640994497,0.02800005780766672,0.04406389109356993,0.04933337523709895,0.05388666645091117,0.057695332318591024,0.06074097078982816,0.06291554940609129,0.05935081636698626,0.028000057807666706
229.6112224448898,0.0370002279369419,0.027904279204910034,0.04274304679414508,0.047831454894469654,0.05222817600991048,0.05590584465644863,0.058846747515156145,0.06094838380238271,0.05759776241748512,0.027904279204910024
230.28456913827657,0.036772275843310345,0.02930163596127594,0.0424656444435764,0.047510148130441146,0.05186889986705734,0.055514818164424974,0.058430371805537513,0.060518077569168854,0.057406816330433444,0.02930163596127586
230.9579158316633,0.03667227339659726,0.030933066320264557,0.04236045793709771,0.04740043802574446,0.051755336522259165,0.055398078569847846,0.05831113641585402,0.06040170193983236,0.057527870365902185,0.030933066320264525
231.6312625250501,0.03516827552665494,0.03019236451524461,0.04065912254636917,0.045524535372766343,0.04972875426813066,0.05324552687501939,0.05605785962465922,0.05807762881272363,0.05538010878362638,0.030192364515244492
232.30460921843687,0.034435101152808824,0.030287642539071673,0.03976271887222622,0.04448320998162652,0.0485620523546928,0.051973899992141484,0.054702344010657426,0.056663733923583995,0.05413913316542941,0.03028764253907166
232.97795591182364,0.035066995255462884,0.03289549919683096,0.040500422003417795,0.045314653289241176,0.04947450976214744,0.052954160807925345,0.05573688169223135,0.05774284678346692,0.05544814476429861,0.03289549919683091
233.65130260521042,0.032454237824600454,0.030240263615715947,0.037567732264595935,0.042099122520867324,0.04601492446776127,0.049290557696142163,0.05191011167155009,0.05379792000256724,0.05161483637672591,0.0302402636157159
234.3246492985972,0.029531022366218327,0.026425975107186226,0.034156050108634574,0.03825443003902802,0.04179595194423992,0.04475843890061702,0.047127536411712065,0.048831889024053915,0.0467074141173089,0.026425975107186188
234.99799599198397,0.02816833111262088,0.02527302296431149,0.032561357255179356,0.03645398046207906,0.03981760869408177,0.04263125113894808,0.04488131953557608,0.04650020512667992,0.044489727941693154,0.02527302296431143
235.67134268537075,0.026575741780247856,0.02379445031451565,0.030730081241776362,0.03441128227578881,0.03759226036314013,0.04025313213029094,0.04238102682002812,0.04391188318819331,0.04200471012061384,0.023794450314515568
236.34468937875752,0.025671894577275475,0.023257297902815548,0.029657000751918457,0.03318806575187075,0.03623921498083173,0.038791451904197395,0.04083247859266498,0.04230154333110109,0.04050662417652285,0.023257297902815555
237.0180360721443,0.02526673722940992,0.023715789201120732,0.02920423832608056,0.03269318190451275,0.03570797607213509,0.03822983136134856,0.04024658334805233,0.04170042202661438,0.04004048732484223,0.02371578920112074
237.69138276553107,0.02264268071936139,0.02049362926670626,0.02622441881053266,0.029398529699263633,0.03214148743898523,0.03443602334366706,0.03627096108509606,0.037591691183793095,0.03598109171759718,0.020493629266706274
238.36472945891782,0.0209343221863015,0.018280194931257657,0.024193417550390946,0.027081272997667667,0.029576669661125748,0.03166403056084234,0.033333272861605534,0.034532890662065815,0.03297248733078836,0.018280194931257668
239.0380761523046,0.02095507836246701,0.019187675636307713,0.02420718903495389,0.02708872265866346,0.029578594119978457,0.03166132240731405,0.033326884773309175,0.03452625135769407,0.033089123253737,0.01918767563630771
239.71142284569137,0.019630520149700334,0.017956786462490104,0.022711988757890482,0.025442589252744396,0.02780218606709437,0.02977599763775879,0.031354456005989614,0.03249107002644261,0.031129340376568473,0.0179567864624901
240.38476953907815,0.01798408137589229,0.015948021533810888,0.0208054365359012,0.02330553719069365,0.02546594383030844,0.027273120455249378,0.028718305851531394,0.029757591879044903,0.028442292456836882,0.015948021533810877
241.05811623246493,0.0166457999194017,0.014415346502651458,0.019253328922232093,0.021563914706976592,0.023560532579465984,0.02523068503285148,0.026566283014211316,0.0275258217455106,0.02626278189669192,0.014415346502651373
241.7314629258517,0.015567466150871697,0.013277874799999409,0.017999762227089842,0.020155030351437484,0.022017411067422218,0.02357526210275133,0.024821047877998083,0.025715501341736665,0.024508921136972527,0.01327787479999952
242.40480961923848,0.015428631376331627,0.01361167587653487,0.0178108595747041,0.019921573150499732,0.021745355280174364,0.02327088689281794,0.02449084005167801,0.025367916178706804,0.02424415862419493,0.01361167587653491
243.07815631262525,0.015412715969906617,0.014370621986260653,0.017818701203172964,0.01995060260967183,0.02179277655604573,0.023333737609426964,0.0245660501425113,0.025454137272731582,0.024426987250482847,0.014370621986260709
243.75150300601203,0.013005519757970608,0.011127974222861778,0.01508989527731292,0.016937226817515753,0.018533712404943368,0.01986922289488268,0.0209372044456089,0.02170418260411161,0.020681509939022177,0.011127974222861717
244.4248496993988,0.010563260424983862,0.0074615050937110565,0.012248831361470962,0.013742656407401462,0.015033589504093175,0.01611345145899171,0.016976951073776,0.017592806563649675,0.016550399004046694,0.0074615050937111085
245.09819639278558,0.009511551250772052,0.0060363334259139634,0.010991694240014714,0.01230320343930542,0.013436434600781913,0.014384309122689388,0.015142246681972655,0.01568081076447011,0.014663333991302704,0.006036333425914017
245.77154308617236,0.010434883925262145,0.00798685255716219,0.0120228502523595,0.013429611095986064,0.014645003805180372,0.015661565811038496,0.016474465154767998,0.017055572433463444,0.016138314475447387,0.00798685255716222
246.4448897795591,0.010371700740294433,0.00860359757670274,0.011996800957430965,0.01343679037074175,0.014681080348550393,0.015721897571026724,0.016554210494954594,0.017151150404863518,0.01631256706136088,0.008603597576702836
247.11823647294588,0.009188267865164084,0.007082317790670035,0.010633770483884667,0.011914698878349441,0.013021581325615969,0.013947465846366757,0.014687853819043223,0.015217414286995324,0.014398916209549254,0.007082317790670196
247.79158316633266,0.008741648529768716,0.006709910452731668,0.010103580080407983,0.011310339217120002,0.012353068083100742,0.013225264266275443,0.013922719227187203,0.014421455265957287,0.013643866355670341,0.006709910452731681
248.46492985971943,0.008008654057275005,0.005959192174151739,0.009271837712454671,0.010391199253497376,0.011358462368636812,0.012167552380810529,0.012814538339295807,0.013276727402331491,0.012533012951210343,0.005959192174151885
249.1382765531062,0.006368221873847469,0.0036928104338404245,0.007404310656359823,0.00832262762415111,0.009116258563626946,0.009780130677390898,0.010310963335257868,0.010687466381106611,0.009942065889051513,0.0036928104338404565
249.81162324649299,0.003644294990577978,-0.0005093232231746118,0.004271425667508645,0.004827496782065564,0.005308161024197623,0.005710232492169624,0.006031654387111989,0.00625275520693361,0.005456669223981596,-0.0005093232231745153
250.48496993987976,0.002386807039957389,-0.002526493821545213,0.002767434029532981,0.0031047165017922852,0.003396116897698985,0.003639775635755722,0.0038344926908291115,0.0039619830620296155,0.00315343663742378,-0.0025264938215452115
251.15831663326654,0.0018086768118122385,-0.003089844776797567,0.002116099174765029,0.0023885669436026413,0.0026239890018098077,0.0028208333768525123,0.0029781120178764306,0.003078569636151284,0.0022989455782240274,-0.0030898447767975373
251.8316633266533,-0.00043537389166227355,-0.0064367416397792835,-0.00044218914730345953,-0.0004479042468089344,-0.0004527332068220398,-0.00045682680089655607,-0.0004602760685762374,-0.00047902699549081567,-0.0012931912910448332,-0.006436741639779254
252.5050100200401,-0.0029669442739051095,-0.01045542129102469,-0.00336797840463448,-0.003723025541635702,-0.004029741787364411,-0.00428639903591889,-0.004491870893060386,-0.004660689373990197,-0.005532099833623922,-0.01045542129102466
253.17835671342687,-0.005539782844664127,-0.014532228317220168,-0.0063352021500138345,-0.007039699495505381,-0.0076483892338782096,-0.00815767617415902,-0.008565224050678617,-0.008884197789194017,-0.009815101946319032,-0.014532228317220139
253.85170340681364,-0.008342434188540237,-0.019024002256090383,-0.009569363514966414,-0.010656204194876857,-0.011595291258411406,-0.0123809877472922,-0.013009634181435083,-0.013493015967370701,-0.014494944102166802,-0.019024002256090355
254.5250501002004,-0.010908638004811148,-0.023178579286862844,-0.012541679030922466,-0.013988443658420694,-0.015238600813650995,-0.016284555709146508,-0.01712138070687903,-0.01775954765491799,-0.018828095330479487,-0.023178579286862816
255.19839679358716,-0.011564133483658192,-0.024389167945356345,-0.013373401379740312,-0.01497680543831234,-0.016362587381038938,-0.017522107841042234,-0.01844976560381288,-0.019155041692733132,-0.02023401334347494,-0.02438916794535633
255.87174348697394,-0.008720895396706192,-0.01959610612647158,-0.010154868731805768,-0.011426237775988049,-0.01252536107005674,-0.013445159323620224,-0.014181046746818533,-0.014742354662199813,-0.01569389493286385,-0.019596106126471634
256.5450901803607,-0.005308371072412235,-0.013535327297116265,-0.006212038933720956,-0.007013484363835544,-0.007706499911167127,-0.008286529110796121,-0.008750621336046737,-0.009108283650814916,-0.00989468364224027,-0.013535327297116307
257.2184368737475,-0.002878108691553933,-0.008993262159212187,-0.003366679986509005,-0.0038000392303992256,-0.004174816444407155,-0.004488537654522144,-0.004739600202906732,-0.004937580157549277,-0.005589555591199583,-0.00899326215921232
257.89178356713427,-0.0022814438329543133,-0.007594083163782857,-0.0026392295855679907,-0.002956395445924512,-0.0032305941185279304,-0.0034601002486818657,-0.003643794096513017,-0.0037909380020379694,-0.004382012592687223,-0.007594083163783063
258.565130260521,-0.0026758114582662515,-0.007985493497222194,-0.003075379650882772,-0.003429419984804085,-0.003735401433021803,-0.003991462426624779,-0.004196393915661869,-0.00435890112846373,-0.004934273150590132,-0.00798549349722227
259.2384769539078,-0.0025548945323243736,-0.007752682257726685,-0.002969717284063782,-0.0033374749149929993,-0.003655417810963973,-0.003921525293160529,-0.004134486509258672,-0.004302472467595674,-0.0048569051108402215,-0.00775268225772708
259.91182364729457,-0.0009545493567811032,-0.004935161769200809,-0.0011405042494636575,-0.0013056361080016007,-0.0014485681304556401,-0.0015682900966800522,-0.0016641477341504801,-0.0017441651386096218,-0.002217132706798496,-0.004935161769200914
260.5851703406814,-0.00014195612460883106,-0.003257910721773866,-0.00017475218336222988,-0.00020396429548431898,-0.0002293246459716124,-0.00025063609110718353,-0.0002677699430437749,-0.00028856264935728156,-0.0007003579547810642,-0.003257910721773906
261.2585170340681,0.0013836599412938735,-0.0007124385316380978,0.0015405174118991165,0.0016790861491773332,0.0017985707080124666,0.0018983852252382038,0.0019781492289185115,0.0020301963375227283,0.0016875015264859493,-0.0007124385316382203
261.9318637274549,0.004650580355839375,0.004957720155331349,0.005301675942518638,0.005878040974764657,0.006375778031718351,0.006792020491691264,0.007124908030387454,0.007366459991416748,0.007168928097371627,0.004957720155331275
262.6052104208417,0.005773356584863222,0.007307462296905726,0.006661970334156142,0.007449275035525166,0.008129559952250053,0.008698630314149053,0.00915376842483707,0.009486959519839102,0.009368712068588901,0.00730746229690565
263.2785571142285,0.006412108343776452,0.008431612115832286,0.007378170054574402,0.008234013500238445,0.008973480578372923,0.009592047628015634,0.010086783539182766,0.0104499239454865,0.010369260958051862,0.008431612115832238
263.9519038076152,0.007990425116696539,0.011238130390802563,0.0091980941667213,0.010267963096978368,0.011192352423798818,0.011965619831010693,0.012584108333126644,0.013040040769127702,0.013037598373956885,0.011238130390802485
264.62525050100203,0.008090116101740702,0.011714925914649224,0.009353958495783375,0.010473912197917596,0.011441753076939301,0.012251441306402492,0.012899064500550395,0.013377041906865738,0.013405076681088753,0.011714925914649255
265.2985971943888,0.008611009873209272,0.012530310356075993,0.009915003901973994,0.011070300088061655,0.01206855524040794,0.012903640484905296,0.013571584315462197,0.014065076457252587,0.014118522365639506,0.012530310356075996
265.9719438877755,0.010977979421298797,0.01652586959330806,0.012615612976323801,0.014066292208580796,0.015319671493611263,0.016368148432724196,0.017206794379872756,0.017828125177772186,0.017980495780658565,0.016525869593307985
266.6452905811623,0.013848867403369446,0.021505777280871417,0.015926294610849108,0.017766638543880258,0.019356736073493086,0.02068691453713383,0.021750903153349897,0.022540846889821865,0.022818330584314775,0.021505777280871344
267.3186372745491,0.015151824349591263,0.024109055124448997,0.017492509962977888,0.019566544392657224,0.02135881890426869,0.022858234736966396,0.024057599612135664,0.024948876541389338,0.025306181431792113,0.024109055124448935
267.9919839679359,0.014543603342880261,0.023228231975907725,0.01680448083683352,0.01880798011730974,0.02053939998741447,0.021987943238589134,0.023146614852113598,0.02400771498933707,0.02435720884184041,0.02322823197590769
268.6653306613226,0.015484832634295563,0.02473054597740896,0.017850165662554787,0.01994590970325442,0.02175687534568573,0.023271903940082776,0.024483763796582857,0.02538486934856843,0.025772420161069013,0.02473054597740901
269.33867735470943,0.015875190468258304,0.025674990822647042,0.01834368006487947,0.020531098717492015,0.022421433920130927,0.0240029241398807,0.025267948505370882,0.02620895419505808,0.026633792185420564,0.02567499082264705
270.0120240480962,0.014845693394069449,0.02405105553414363,0.017166914283431072,0.019223976917711,0.021001738154133656,0.022489076698420988,0.023678787948167922,0.024563724174744186,0.024961811980630157,0.024051055534143568
270.685370741483,0.014715976374187336,0.023786000194225224,0.01699178304378847,0.01900841628223348,0.02075113823110073,0.022209123660964773,0.02337535839401647,0.024242979139990482,0.02463946177052611,0.02378600019422527
271.35871743486973,0.015102522992499005,0.024489808396677068,0.017432691376912477,0.019497446798963543,0.02128172948044248,0.022774477128191233,0.023968521422587586,0.024857109845474425,0.02527677601685161,0.024489808396677186
272.03206412825654,0.01566071297511446,0.025487360583894655,0.018072754409466624,0.02021002972433162,0.02205696757563203,0.023602129594375708,0.024838103485091783,0.025758195191390453,0.026207522932892566,0.02548736058389464
272.7054108216433,0.01634450606759591,0.026737926182019808,0.018867036054516097,0.02110221947434697,0.023033769833249867,0.024649723226390995,0.02594232660730778,0.02690488915432309,0.027390666035800013,0.02673792618201981
273.3787575150301,0.014362330933573014,0.023835573353380053,0.01666961914347767,0.01871469797370024,0.0204823046004518,0.021961232037716973,0.02314422203263678,0.02402498008710971,0.024464456849749676,0.02383557335338017
274.05210420841684,0.010815115700676349,0.01768380751231885,0.012539891744185475,0.014068711465402322,0.015390129498182609,0.016495743693844968,0.017380113916710002,0.018037961326768086,0.018337495397450464,0.01768380751231892
274.7254509018036,0.012253591385995518,0.019682619938511746,0.014090624721595321,0.015718037823100894,0.017124180857261653,0.018300493426227225,0.019241425896089674,0.019941782747894172,0.020276687420690064,0.019682619938511794
275.3987975951904,0.012917459009102227,0.021221712462482688,0.01493454426377486,0.016721989723964693,0.01826669532573373,0.019559038591051375,0.020592784433723834,0.021362546593218092,0.02175002007557621,0.021221712462482625
276.07214428857714,0.010841482790854002,0.017907292602864975,0.012576496853980067,0.014114337519445875,0.015443526097321775,0.01655563460789694,0.01744520501266617,0.018107350362596225,0.018429960638683806,0.017907292602865013
276.74549098196394,0.008492965687163918,0.013947413961079333,0.009865219642035336,0.011081622601505886,0.012133036750778911,0.013012753829603726,0.013716430375906093,0.014239830714658255,0.01447670412770067,0.013947413961079388
277.4188376753507,0.0064340417414964985,0.010426897968116357,0.007476963053599719,0.008401462099163565,0.009200577124485467,0.009869197734889328,0.010404015403929146,0.010801400964819654,0.010960656623404126,0.010426897968116453
278.0921843687375,0.004191329756435055,0.006730772044389811,0.004906963956373016,0.005541553510752249,0.006090192238954413,0.006549280338132336,0.0069164887387657935,0.00718876324205448,0.0072706682135554816,0.0067307720443899165
278.76553106212424,0.00048493985976189155,0.0005724510692623761,0.0006549221638321032,0.000806227593702168,0.0009373451937377689,0.001047171377721954,0.0011349965751124226,0.0011986419731122439,0.0011476435296608701,0.0005724510692624381
279.43887775551104,-0.0028249990411145487,-0.005158382759839677,-0.0031929116781414225,-0.0035184176991336583,-0.0037994458369325,-0.0040344695186692505,-0.004222494972902328,-0.004364793380448017,-0.004547123519596165,-0.005158382759839575
280.1122244488978,-0.005066999372921979,-0.00906134202620306,-0.005805953751808145,-0.006460429653243019,-0.0070258467275322685,-0.007498836917944189,-0.007877214509244472,-0.008161592084445378,-0.008433260982746296,-0.009061342026202944
280.7855711422846,-0.0065092112600384925,-0.011555691211304026,-0.007485560087695851,-0.008350519432256323,-0.009097899366546262,-0.009723150682143755,-0.010223323273718447,-0.010598579397050854,-0.01092596857328281,-0.011555691211303804
281.45891783567134,-0.008264922456498451,-0.01445155177648238,-0.00949785507762574,-0.010590079020103539,-0.011533802570665856,-0.012323299147400362,-0.01295485502400631,-0.01342818570662897,-0.013816320865537827,-0.014451551776482247
282.1322645290581,-0.010716063858094062,-0.01853206730733586,-0.012312381760359137,-0.013726494760857525,-0.014948327055456827,-0.015970473229257386,-0.016788130756740884,-0.017400417575421333,-0.01787656244792352,-0.018532067307335996
282.8056112224449,-0.014036536647487705,-0.024032390221496523,-0.016116540809790948,-0.017959077976137293,-0.019551048690346833,-0.020882825098233894,-0.0219481632951153,-0.02274541946433993,-0.023340229860964585,-0.0240323902214965
283.47895791583164,-0.020325713082860658,-0.034355412799388425,-0.02329562962985106,-0.025926149023115946,-0.028198760773051862,-0.030099857259325992,-0.0316206112648027,-0.03275807438281998,-0.033574503645308215,-0.03435541279938843
284.15230460921845,-0.02602316907431162,-0.0445340441195106,-0.029979148964494516,-0.0334840137875873,-0.03651253427903072,-0.03904617070782072,-0.041072902609033506,-0.04258819579471257,-0.04365112736073479,-0.04453404411951056
284.8256513026052,-0.025018985682176052,-0.043370984966091534,-0.028943995139331078,-0.032422454724071056,-0.03542871979892743,-0.037943955438862434,-0.03995595841880808,-0.041460051359603046,-0.04251223818182532,-0.04337098496609159
285.498997995992,-0.02458184286954817,-0.04232794297756592,-0.028379567950609405,-0.031744848920421495,-0.034653094175363254,-0.03708623959698549,-0.03903257909046808,-0.04048761068954862,-0.04150440350478103,-0.04232794297756587
286.17234468937875,-0.02610341033058492,-0.044760974796976855,-0.030105717469069905,-0.03365202516260389,-0.03671657061106967,-0.039280426837276616,-0.04133132641993986,-0.04286444170711472,-0.04393008423946214,-0.04476097479697692
286.84569138276555,-0.028086905442698845,-0.04815180623768954,-0.032401819808013786,-0.03622512796030392,-0.03952904882017922,-0.04229317240406098,-0.04450426989400942,-0.04615700168867023,-0.04729907713433555,-0.048151806237689575
287.5190380761523,-0.027851603699044082,-0.048042232904111935,-0.03219759718182496,-0.03604892456273788,-0.03937731992481358,-0.04216202113261361,-0.04438957462070091,-0.04605448575445333,-0.04720198561039328,-0.048042232904111956
288.1923847695391,-0.02581703707388339,-0.044654830742962594,-0.029870452303956116,-0.03346272328276556,-0.03656735632669408,-0.03916489331008153,-0.04124272757378474,-0.04279572153250716,-0.0438667328718104,-0.044654830742962746
288.86573146292585,-0.02330804446356895,-0.04043124267412855,-0.026989588141495324,-0.030252433007404253,-0.03307243415818521,-0.03543185956949205,-0.0373192218095306,-0.03872987169482577,-0.03970441013306407,-0.04043124267412878
289.5390781563126,-0.01932693060796275,-0.033801175699577336,-0.022431551290221646,-0.025183451424107044,-0.02756205407461327,-0.029552250568141675,-0.031144255585689153,-0.032334189662358175,-0.03316050178401782,-0.033801175699577614
290.2124248496994,-0.015471975556615437,-0.02703956689939066,-0.017943677030127246,-0.020134532257884738,-0.022028178430597168,-0.02361260134115274,-0.02488002000908963,-0.025827468507603007,-0.02649134559985457,-0.02703956689939087
290.88577154308615,-0.01455363689701026,-0.02500665256535908,-0.016785260456897686,-0.018762742901237105,-0.02047164970467016,-0.021901378226507465,-0.023045057991126435,-0.023900114871464567,-0.024501024878115365,-0.02500665256535918
291.55911823647295,-0.020619912112065583,-0.03450880479866242,-0.02360870120109175,-0.026255807366214894,-0.028542675480741367,-0.030455664692969592,-0.03198592588914344,-0.033129897483510355,-0.03392029335682127,-0.034508804798662404
292.2324649298597,-0.028425520137595896,-0.04809740588516268,-0.03268329219115601,-0.03645511702927705,-0.039714084396466585,-0.04244041622576751,-0.04462128655703283,-0.046251204066239435,-0.04736126749393338,-0.04809740588516298
292.9058116232465,-0.03115448051678066,-0.053368980083757026,-0.03597053624339256,-0.040238026363186026,-0.04392586105280757,-0.04701120007396073,-0.04947924000382299,-0.051323519702555206,-0.052573571884286026,-0.053368980083757164
293.57915831663325,-0.027072907624250492,-0.04715674932870249,-0.03142335044977579,-0.03527946578717627,-0.03861245771488967,-0.04140118162896762,-0.043631942073000834,-0.045298781998616,-0.0464296848195979,-0.0471567493287026
294.25250501002006,-0.01941139571717553,-0.03420622981091495,-0.022605597347834835,-0.025437458134963647,-0.027885476219791178,-0.029933868838272308,-0.03157241844356874,-0.03279679843834299,-0.033633465462698534,-0.03420622981091495
294.9258517034068,-0.01240493389059114,-0.022007464826686744,-0.01446472244269339,-0.016291071847890918,-0.017869988020782747,-0.019191201509771667,-0.02024806610174782,-0.021037927958790826,-0.02158578727696481,-0.022007464826686765
295.5991983967936,-0.010311064373722138,-0.017817806066287283,-0.011915317890509062,-0.013337046909500053,-0.014565773632863446,-0.015593803380861762,-0.0164161514087611,-0.01703092347736701,-0.017461774443572168,-0.017817806066287464
296.27254509018036,-0.011732594445235452,-0.019988664089267593,-0.013503595305218481,-0.015072636315854902,-0.016428425359151184,-0.01756266513034876,-0.018469976555864007,-0.019148249283690792,-0.01961990993162939,-0.01998866408926758
296.9458917835671,-0.015801768857593008,-0.026467805491460633,-0.018103304151374303,-0.020141844589799084,-0.02190303004042313,-0.02337630487824692,-0.024554822536670566,-0.025435746219613954,-0.026040363063754925,-0.026467805491460574
297.6192384769539,-0.027068979982475996,-0.044896329758697534,-0.030942355775352638,-0.03437243363721613,-0.037335453883172574,-0.039813944683233474,-0.04179656757425339,-0.043278314508152324,-0.044279458316896496,-0.04489632975869767
298.29258517034066,-0.03391029761586235,-0.057838460188173194,-0.03911925208940911,-0.04373452868293346,-0.047722714103918304,-0.051059257057295665,-0.0537282416540079,-0.05572246528560657,-0.05706126164417447,-0.05783846018817322
298.96593186372746,-0.030858286829398784,-0.05302985465574224,-0.035682893848099896,-0.03995861915095731,-0.043653925102333034,-0.04674565023905773,-0.04921878958567639,-0.05106656244543632,-0.052307294285552516,-0.053029854655742184
299.6392785571142,-0.035529754687183335,-0.05998396106928472,-0.04085797659468672,-0.045578311158149754,-0.04965694083852828,-0.053069015205701654,-0.0557984224961888,-0.05783782550651755,-0.05920462263404041,-0.05998396106928463
300.312625250501,-0.037203377403522545,-0.06394415544761554,-0.04303194140513501,-0.048197103614865996,-0.052660945687908224,-0.056395614568460206,-0.0593830611932019,-0.06161501376301741,-0.06310802734689776,-0.0639441554476156
300.98597194388776,-0.031052171438361045,-0.05360174997389861,-0.03596348646965586,-0.0403164868784439,-0.04407881220621103,-0.04722670069983827,-0.049744761927830644,-0.05162597960639371,-0.052886007452980166,-0.05360174997389899
301.65931863727457,-0.0341184427249071,-0.05770043852407183,-0.03925960858259253,-0.043814426882309444,-0.04775014925441487,-0.05104271284908271,-0.05367651817435788,-0.055644421822329204,-0.05696126964916227,-0.05770043852407158
302.3326653306613,-0.03659423773897152,-0.06264279493744672,-0.042275658295171034,-0.04731011792750248,-0.05166083634929151,-0.05530079437371616,-0.05821248146745432,-0.06038783186333578,-0.06184097801382297,-0.06264279493744651
303.0060120240481,-0.033961807458938204,-0.05824588270445542,-0.039257501035544304,-0.043950563512598455,-0.04800646937653406,-0.051399861271775954,-0.05411431028725519,-0.05614225512480455,-0.05749708689875303,-0.05824588270445551
303.67935871743487,-0.036929481267037836,-0.0626452728311812,-0.0425412861104746,-0.04751336104345455,-0.051809786357302726,-0.05540417088061597,-0.058279407403174506,-0.0604275907833106,-0.06186143867791662,-0.06264527283118111
304.35270541082167,-0.03939335469787531,-0.06727621166904053,-0.04548009478674547,-0.050873577458990266,-0.05553448125589545,-0.05943391960870567,-0.06255317123002739,-0.06488355103075032,-0.06643716864203181,-0.06727621166904056
305.0260521042084,-0.038096897009412975,-0.06533430780208169,-0.04404265789877331,-0.04931172264987125,-0.053865381437621734,-0.0576752019971859,-0.060722761745995696,-0.06299950886346709,-0.06451693655508219,-0.06533430780208196
305.69939879759517,-0.036254186090127274,-0.06219268337636883,-0.04191642167902328,-0.04693428245256468,-0.05127087298544468,-0.05489909431562,-0.05780138830555878,-0.05996960359003148,-0.061414633430581456,-0.062192683376369004
306.37274549098197,-0.035760522608226306,-0.061121787100108016,-0.04129770058196682,-0.04620441355901269,-0.0504447712443489,-0.053992410412776054,-0.05683024745309205,-0.05895034411496482,-0.06036303097138153,-0.06112178710010795
307.0460921843687,-0.03675513400195718,-0.06274252925616078,-0.04243051267454815,-0.04745952835708362,-0.05180549146071951,-0.05544144984413209,-0.05834993674256055,-0.0605228194770229,-0.061969914777180043,-0.0627425292561608
307.7194388777555,-0.037215378689364226,-0.06362542872355383,-0.042983970863585616,-0.048095718998759675,-0.05251325117357005,-0.05620911501602845,-0.05916552045639401,-0.06137417135372829,-0.0628443982574417,-0.06362542872355383
308.39278557114227,-0.03512006315194455,-0.060406408642896495,-0.040642647763976414,-0.04553694785709306,-0.04976686142270692,-0.05330587340663664,-0.05613680502397404,-0.058251645004981464,-0.059659244820668644,-0.060406408642896495
309.0661322645291,-0.030627240099032272,-0.052870447414341305,-0.0354837856990519,-0.03978816560218737,-0.04350842658990276,-0.046621104121850866,-0.04911099875274895,-0.05097103544181525,-0.05220957922045192,-0.05287044741434129
309.7394789579158,-0.026319691947230744,-0.04546959307111151,-0.03049961941546437,-0.03420436059827314,-0.03740638372260276,-0.04008547159064846,-0.0422285286862414,-0.04382947369861752,-0.044896203484496314,-0.045469593071111494
310.4128256513026,-0.02251123224604186,-0.03890295944682318,-0.026087937181720332,-0.029258045939471185,-0.031997991713639415,-0.034290469013723374,-0.03612426847769873,-0.03749419897449588,-0.03840771593820215,-0.03890295944682348
311.0861723446894,-0.018520709048335412,-0.03219014322533968,-0.02150173200053347,-0.02414410730025024,-0.026428056218534182,-0.028339056558579857,-0.029867703225015224,-0.031009657737771396,-0.03177195782392274,-0.03219014322533947
311.7595190380762,-0.012919618723514714,-0.022744502603630007,-0.015059004380621648,-0.01695581882219569,-0.018595591883682556,-0.019967703282717367,-0.02106527854962508,-0.021885179563596664,-0.022434030804882984,-0.022744502603629896
312.4328657314629,-0.009241963187839314,-0.016113787514542868,-0.010735894450841856,-0.012060233078740112,-0.013204995747311652,-0.014162854009544368,-0.014929063083437638,-0.0155014900486902,-0.01588636980701881,-0.01611378751454256
313.1062124248497,-0.0071757684590507895,-0.012596378433500376,-0.00835252909236306,-0.009395739104357313,-0.010297513954580558,-0.011052065476563467,-0.011655645843057724,-0.012106589773011668,-0.012410787701099784,-0.012596378433500149
313.7795591182365,-0.003178428802172323,-0.005981679507273368,-0.0037820723072641022,-0.004317769565621013,-0.00478114420422643,-0.005168988087435249,-0.005479227946419671,-0.005710992422703452,-0.005869831805384687,-0.0059816795072735
314.4529058116232,0.002078769386978128,0.0028900578258994995,0.002266421540335209,0.0024317432180635656,0.0025740881610482875,0.0026929734248730395,0.0027880789650968313,0.0028591403505016685,0.0029009486221994074,0.0028900578258995546
315.12625250501003,0.010252763307819398,0.016321471545893463,0.011592234960867564,0.012777492299986266,0.013800858638665384,0.014656681199160741,0.015341284957504878,0.015852808354006504,0.016186387778171583,0.0163214715458937
315.7995991983968,0.023906880008693517,0.03931259320388594,0.02729158381897023,0.030288461873353854,0.03287702065300006,0.03504218479089204,0.03677416651113789,0.03806819115026864,0.03891978707250794,0.03931259320388597
316.4729458917836,0.03004352739324133,0.05103667594109025,0.03464898585477576,0.03872948916674557,0.04225552808975419,0.045205419630301516,0.04756510710573139,0.04932779688700831,0.05048936869817934,0.051036675941090376
317.14629258517033,0.029024840310907206,0.04963419633897668,0.03354489894201981,0.037550469546107544,0.04101215440108093,0.04390836071885597,0.0462250973416823,0.04795561218584478,0.04909602107677993,0.04963419633897674
317.81963927855713,0.028533158270690997,0.04875229726345967,0.03296751944962629,0.03689705354372408,0.04029297564633406,0.04313414214758553,0.04540685212817907,0.04710449564238967,0.04822340162383181,0.04875229726345974
318.4929859719439,0.027027995976532434,0.04634902780197639,0.031265006369600924,0.03501991020618075,0.0382650539458383,0.04098012704719135,0.04315197017819586,0.044774237140731483,0.04584345466380482,0.046349027801976514
319.1663326653307,0.02521480421574642,0.043171807568538445,0.029152873353114755,0.03264279812194087,0.0356589067682359,0.038182344295271065,0.040200894404015176,0.041708664169534566,0.04270235664725672,0.0431718075685386
319.83967935871743,0.02443119107052184,0.0418479083754217,0.028250721383391846,0.03163553264660334,0.034560764531524825,0.037008156821723065,0.03896587758006323,0.04042822003624272,0.041392065207328896,0.041847908375421905
320.5130260521042,0.019686488752407156,0.03431486585954173,0.022893971690908232,0.0257372955736097,0.028195051549146387,0.03025152191769471,0.031896528568378775,0.033125161468918335,0.033934446509239075,0.034314865859541875
321.186372745491,0.013027172539698446,0.022858993230918903,0.015183974501090172,0.017096251696795135,0.018749402282885776,0.020132709906854042,0.021239238407449526,0.02206562688703246,0.022608996978640786,0.02285899323091892
321.85971943887773,0.008840181039106257,0.015482129220909906,0.010298679916907983,0.011591767864782066,0.0127096034807288,0.013644963556677082,0.01439317238642041,0.014951947027193607,0.015318515201117926,0.015482129220910005
322.53306613226454,0.005249241848620242,0.009333670183094491,0.00614746318167367,0.006944031671753838,0.007632758592250719,0.00820910338930742,0.008670128384856798,0.00901438167923451,0.009239202552922612,0.009333670183094354
323.2064128256513,0.003039227985011602,0.0053012041864322875,0.0035385808994086608,0.003981334881840082,0.004364100021352771,0.004684388933672339,0.004940592065933282,0.005131891457859461,0.0052557378154321505,0.005301204186432372
323.8797595190381,0.003415740784627938,0.0057369483304720095,0.003928329880833885,0.004382433280141856,0.0047748004255301815,0.005103042619711523,0.005365611104258772,0.005561717149887981,0.005688943434073226,0.005736948330472129
324.55310621242484,0.0037758582549658505,0.0064123143916921775,0.004357159286187828,0.004872234675526245,0.0053173391878409415,0.005689721322333042,0.00598759771527126,0.006210070861646277,0.006354857655114031,0.006412314391692063
325.22645290581164,0.00407762937429783,0.006892592053405918,0.004697866579623718,0.005247406966024276,0.005722275172803468,0.006119550495778673,0.006437339777158899,0.00667469555046619,0.006829458877888471,0.006892592053405954
325.8997995991984,0.004795267114729068,0.008098208774652858,0.005522236579953538,0.006166307664166754,0.006722842328178923,0.007188432546442025,0.007560868902148566,0.007839055200408318,0.008020954723047875,0.008098208774652942
326.5731462925852,0.005127010783708909,0.008723544162589029,0.005917973901980771,0.006618842003676951,0.007224509219261236,0.007731224614397573,0.008136557201434105,0.008439307938322302,0.00863755495399477,0.008723544162588838
327.24649298597194,0.005253736227808169,0.008938409316590856,0.006063818037639442,0.006781635148082848,0.007401953418581647,0.007920927852584176,0.008336066642352655,0.008646143978683343,0.008849343089082319,0.00893840931659054
327.91983967935874,0.005445927373608956,0.009273540306685773,0.00628714501527321,0.007032554197918589,0.007676718229046961,0.008215643275362585,0.008646741038703882,0.00896874169841498,0.009179928839859054,0.009273540306685547
328.5931863727455,0.005300593143557781,0.009069837380004532,0.006128783350972428,0.00686271719091062,0.0074970017292264254,0.008027675858175064,0.008452172989231418,0.008769235946605095,0.008977241243120777,0.009069837380004065
329.26653306613224,0.004919189590853927,0.008433638366497917,0.0056913983906785575,0.006375752678080108,0.006967205888067343,0.0074620516286328315,0.007857888617056656,0.008153540446415237,0.008347468254666373,0.008433638366497654
329.93987975951904,0.004620859774893786,0.007887678669854969,0.005338755017309271,0.005974937737974509,0.0065247382457770614,0.006984726744564097,0.00735268097900955,0.0076275113890161604,0.0078077584529608265,0.007887678669854823
330.6132264529058,0.005169105864460505,0.00872420997222317,0.005950211040421583,0.006642243879571378,0.007240221276754119,0.007740481806146889,0.008140651896660368,0.008439570522550314,0.00863585984813685,0.008724209972222903
331.2865731462926,0.005584311604798725,0.009519328081050087,0.006448349498232975,0.007213978679541598,0.007875615848279963,0.00842915934952973,0.008871950907335183,0.009202695814273978,0.009420098116933779,0.00951932808104999
331.95991983967934,0.005207319052640699,0.008925304777322477,0.006023580955945461,0.006746973696948294,0.00737216442300534,0.007895236486932135,0.008313652390350588,0.008626177136138854,0.008831583777305488,0.008925304777322264
332.63326653306615,0.0050498743420738165,0.008622574491526088,0.005834282290532889,0.006529390220126176,0.007130105923949316,0.007632689036155619,0.008034715869848184,0.008335006700381021,0.008532399056963364,0.008622574491525658
333.3066132264529,0.004396840776104995,0.007614785215564027,0.005103260668843415,0.005729409037026055,0.006270611372862457,0.006723435226437095,0.0070856573951217205,0.007356195760471118,0.007533947861398729,0.007614785215563736
333.9799599198397,0.0031797456454613756,0.005512092073289492,0.0036921156856785597,0.004146318125110297,0.004538930297317253,0.004867439768225467,0.005130219908388812,0.00532647442697356,0.005455148139459334,0.005512092073289126
334.65330661322645,0.0035062291961182592,0.005903249995702722,0.004033048358791176,0.004499760271457152,0.00490302299191224,0.005240380738336128,0.005510241312289225,0.005711824180129541,0.005844129003135923,0.0059032499957022925
335.32665330661325,0.001469806421546249,0.002921826162862494,0.0017886837764105742,0.0020718270917478385,0.0023168308192926517,0.002521932177177004,0.0026859925331599744,0.0028084522197165795,0.002888358328122305,0.0029218261628620847
336.0,-0.004392999928836435,-0.00685783266122308,-0.004932566915610053,-0.005409655876842297,-0.00582138676432682,-0.0061656348702288635,-0.0064410154645058995,-0.006646881331161403,-0.006784187829227006,-0.006857832661223586


==> data/x-static.csv <==
t,x1,x10,x2,x3,x4,x5,x6,x7,x8,x9
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6733466933867736,-0.07562413573919251,-0.19253475330149478,-0.10109738308154728,-0.12376956238345113,-0.14341678680761963,-0.15987545284700136,-0.17304027950524067,-0.18286168311903991,-0.18934258584669666,-0.19253475330149467
1.346693386773547,-0.07413305326552976,-0.18882526728028132,-0.09912256667961683,-0.12136449625424167,-0.14063902888273225,-0.1567855442929283,-0.16970068638208197,-0.17933578188503113,-0.18569370290454562,-0.18882526728028107
2.0200400801603204,-0.07297176193225609,-0.18578476144923592,-0.09755204973330006,-0.11942957385006044,-0.1383882250244262,-0.15427008720621108,-0.16697354252686816,-0.17645073483196727,-0.18270448658432206,-0.185784761449236
2.693386773547094,-0.0726160274436124,-0.1847734150662965,-0.09705377951670859,-0.1188041975015626,-0.13765257131113418,-0.15344200384864937,-0.1660715300417046,-0.17549359891901084,-0.18171101278331242,-0.18477341506629658
3.3667334669338675,-0.07247397115854794,-0.18442340825499648,-0.09686638526296579,-0.11857647269901936,-0.13738990874723325,-0.15315007813260129,-0.1657561973297102,-0.17516080102471873,-0.18136668662647637,-0.18442340825499606
4.040080160320641,-0.07219668225313754,-0.18374317621927863,-0.09650122954504697,-0.11813316726957251,-0.13687890992121,-0.15258238312052108,-0.1651431520231285,-0.17451391600618232,-0.1806974632306313,-0.1837431762192785
4.713426853707415,-0.07171607212915704,-0.18254487250615997,-0.0958641681081796,-0.11735691688400755,-0.1359820727194212,-0.1515845410896382,-0.16406451839382535,-0.17337500184060214,-0.1795187625548209,-0.18254487250615992
5.386773547094188,-0.0712313164895565,-0.18129948249851394,-0.09521371208123287,-0.11655895650760013,-0.13505627512415938,-0.15055164806333424,-0.1629459630003963,-0.1721925424917893,-0.17829413827588572,-0.1812994824985139
6.060120240480962,-0.07072004874070376,-0.18002434250427085,-0.09453593953970067,-0.11573304055006459,-0.13410200927556215,-0.14948987299517374,-0.16179819376338986,-0.17098061216362093,-0.1770398616007412,-0.180024342504271
6.733466933867735,-0.0699330384494436,-0.17804647065091983,-0.09348937225208812,-0.11445552312584036,-0.13262439032837234,-0.14784464029449804,-0.16001889073988193,-0.16910128007759104,-0.17509451299580514,-0.1780464706509198
7.406813627254509,-0.06943996852080278,-0.17671661735460542,-0.09281418882008471,-0.11361808801391798,-0.1316462640748967,-0.14674862255567267,-0.15882857670596748,-0.16784063816191233,-0.17378748822145837,-0.1767166173546053
8.080160320641282,-0.06924426512892264,-0.17621915013075778,-0.09255274695641078,-0.11329812706189192,-0.13127558696993083,-0.14633545835128614,-0.15838142842314057,-0.16736813767032896,-0.17329825963055168,-0.17621915013075778
8.753507014028056,-0.06881063678453513,-0.17515427731921268,-0.09198146862863994,-0.11260442072008213,-0.1304758329395572,-0.1454468845740987,-0.15742180926633598,-0.1663555056071674,-0.1722506326552828,-0.17515427731921282
9.42685370741483,-0.06810075461233214,-0.1733883075920445,-0.09104136274345892,-0.11145949738653756,-0.1291534675563324,-0.1439758926854528,-0.15583193419314606,-0.16467692841935802,-0.17051350939542587,-0.1733883075920444
10.100200400801603,-0.0669701654647058,-0.17059546025306754,-0.08954835543298151,-0.10964410619311782,-0.12705880283539575,-0.14164731497261931,-0.15331625403859295,-0.16202164083878637,-0.16776607057408627,-0.1705954602530675
10.773547094188377,-0.06521186021989951,-0.16618147639806694,-0.087211219626068,-0.10679193974544716,-0.12376040226805099,-0.13797513027459893,-0.1493450881270693,-0.15782740622818342,-0.1634246157782585,-0.16618147639806696
11.446893787575151,-0.0637024934798375,-0.16226362664520336,-0.0851772905623178,-0.10429096363211657,-0.12085460451865435,-0.13473017592514563,-0.1458288537456467,-0.15410880845034886,-0.15957250851133703,-0.16226362664520327
12.120240480961924,-0.06349322218357631,-0.16142675907220275,-0.08483210479107384,-0.10382416307791445,-0.12028207023995446,-0.13406893618848462,-0.14509666800559484,-0.15332377500973385,-0.15875270037091066,-0.1614267590722028
12.793587174348698,-0.06570026024788667,-0.1667840318817095,-0.08772632936818436,-0.10732939316100991,-0.12431645595866117,-0.13854647615946342,-0.14992868173770607,-0.158420314392462,-0.16402388637617907,-0.1667840318817096
13.46693386773547,-0.067937595337752,-0.1725764767916158,-0.09073800280508587,-0.11103046949479975,-0.12861506704269451,-0.14334569069672506,-0.155128312634819,-0.16391864306613488,-0.16971928630983296,-0.17257647679161572
14.140280561122244,-0.06985956081703365,-0.1774500569813265,-0.09330311928401014,-0.1141679891240812,-0.13224860465638794,-0.14739474165053013,-0.15950972127747487,-0.1685480051439169,-0.17451227107386924,-0.17745005698132627
14.813627254509019,-0.07179152757031615,-0.18249953521417994,-0.0959140446757579,-0.11738345085604114,-0.13598807186505593,-0.15157322208001878,-0.1640393537700029,-0.17333957903571,-0.17947665684756806,-0.1824995352141798
15.486973947895791,-0.07047003489149616,-0.17973194490061215,-0.09427577630989589,-0.11546455486872975,-0.1338266917605567,-0.14920897735483937,-0.16151282874135994,-0.17069182410471703,-0.17674870621919056,-0.17973194490061215
16.160320641282564,-0.06802564721220286,-0.17324247908093707,-0.09095065462278622,-0.11135505357181937,-0.1290371995765729,-0.14384974892919114,-0.15569788912987365,-0.16453697059692027,-0.17036962823337645,-0.17324247908093723
16.83366733466934,-0.06857730892920863,-0.17433445468906672,-0.09162099548769695,-0.11213028231911987,-0.12990292736127856,-0.1447911392783324,-0.1566998083688566,-0.16558413799899244,-0.1714467649399869,-0.17433445468906697
17.507014028056112,-0.06927459931194774,-0.1761921085056464,-0.09257088241700444,-0.11330516965277423,-0.13127289114268476,-0.14632455691628865,-0.1583639661978425,-0.1673458100718322,-0.17327275702230038,-0.1761921085056465
18.180360721442884,-0.06914224061836267,-0.1760040815017025,-0.09242597913868875,-0.11314942414338203,-0.1311079224110626,-0.14615192736630342,-0.1581852054260037,-0.167162435046528,-0.17308628818131927,-0.17600408150170246
18.85370741482966,-0.06807349352566558,-0.1733546965840592,-0.09101260064088398,-0.11142949081944853,-0.1291224311727593,-0.14394401195636752,-0.1557993770130696,-0.1646438553282609,-0.17048008224959532,-0.17335469658405914
19.527054108216433,-0.0674269902503421,-0.171605585421298,-0.09012614699606729,-0.11032924407576221,-0.12783679428614692,-0.14250302579024962,-0.15423413383331985,-0.16298594054019835,-0.16876105023457388,-0.17160558542129783
20.200400801603205,-0.06749779137362193,-0.17168509989432634,-0.09019913390911977,-0.11040395293996114,-0.12791287613011196,-0.1425802125151681,-0.15431220680826346,-0.16306470242801793,-0.16884030051187432,-0.17168509989432634
20.87374749498998,-0.0682315361886272,-0.17346757091476098,-0.09116162902836866,-0.11156985253027171,-0.1292549391821595,-0.1440698104669351,-0.15591981595021584,-0.16476037572582897,-0.17059411420158335,-0.1734675709147608
21.547094188376754,-0.0694166899144991,-0.1764250767337213,-0.09273312446216556,-0.11348507478513911,-0.13146795711965048,-0.14653226783787626,-0.1585817944114067,-0.16757122006994213,-0.17350321151601603,-0.17642507673372118
22.220440881763526,-0.07057810405860482,-0.17943425357768034,-0.09429700414093037,-0.11540727093591507,-0.13370071963242722,-0.14902521647365763,-0.16128285751752885,-0.17042753026848032,-0.1764619491699029,-0.1794342535776803
22.893787575150302,-0.07096336066898257,-0.1806173426934027,-0.09485555862953268,-0.11612048632110136,-0.13454818493070364,-0.1499852296149122,-0.1623328900421121,-0.17154466799733273,-0.17762330402727775,-0.18061734269340274
23.567134268537075,-0.06887724329814261,-0.17570063176658507,-0.09215156227706142,-0.1128674333987006,-0.130819800704786,-0.14585883410693373,-0.15788812665892665,-0.16686228225567734,-0.17278398408709578,-0.17570063176658485
24.240480961923847,-0.06608370933884572,-0.16846601487806193,-0.08839067371888532,-0.10824533073021754,-0.12545126433383968,-0.13986495557848055,-0.15139405673797265,-0.15999508180008296,-0.16567059976136153,-0.16846601487806195
24.91382765531062,-0.06442605640392572,-0.16412347201444694,-0.08614838632519002,-0.10548241039261975,-0.12223702258128587,-0.13627258001354625,-0.14749922577816546,-0.15587464424774256,-0.16140133284861213,-0.16412347201444702
25.587174348697395,-0.06319061214546542,-0.16093919877478646,-0.0844884356202733,-0.10344454130677032,-0.11987160897800994,-0.13363276087298684,-0.14463991836216533,-0.15285160246914586,-0.15827026048952758,-0.16093919877478646
26.260521042084168,-0.06184854065102197,-0.15758145277305738,-0.08270701903692476,-0.10127221239328166,-0.11736058902768773,-0.13083804110793207,-0.14161827375432862,-0.1496606490697897,-0.1549675657490722,-0.1575814527730575
26.93386773547094,-0.06030209525053134,-0.15360759484459113,-0.08063175383849391,-0.098726214477346,-0.11440663053745409,-0.12754231719602035,-0.13804918183316447,-0.14588762334163957,-0.15105997892088519,-0.15360759484459108
27.607214428857716,-0.05972086828839426,-0.15196355633778164,-0.07981941919914143,-0.09770782358498437,-0.11320948285245047,-0.12619534998855436,-0.13658238218856686,-0.14433146955073103,-0.14944491722103936,-0.15196355633778164
28.28056112224449,-0.060549129883841216,-0.15384288321427758,-0.08087734034474148,-0.09896964769484781,-0.11464773644930068,-0.12778129821502357,-0.13828647277305867,-0.14612376080508757,-0.15129548612008725,-0.15384288321427747
28.95390781563126,-0.06243874829075956,-0.15864190236790104,-0.08340096112728289,-0.10205749008656194,-0.11822448713302477,-0.13176759947743424,-0.1426003630356751,-0.15068205122391679,-0.15601505929768675,-0.15864190236790113
29.627254509018037,-0.06307521243004001,-0.16047379446076623,-0.08429727947311733,-0.10318556606001564,-0.11955365381808539,-0.13326531834952315,-0.14423289674156492,-0.15241510214031853,-0.15781436699701068,-0.16047379446076626
30.30060120240481,-0.06296079012336309,-0.16021989869320236,-0.08415234973197494,-0.1030135754830406,-0.11935826175130117,-0.1330503410613894,-0.14400225269254932,-0.15217275885075904,-0.15756428998619854,-0.16021989869320222
30.973947895791582,-0.06269563385619267,-0.15955810732497494,-0.08380073180886015,-0.10258503463996274,-0.11886307781353334,-0.13249933586323537,-0.1434065972516646,-0.1515437889537703,-0.15691333203309826,-0.15955810732497577
31.647294589178358,-0.06241360998002734,-0.1588388550124579,-0.08342344233131915,-0.10212295420640481,-0.11832751892923965,-0.13190222322627,-0.14276024922203992,-0.15086070841424254,-0.15620601033202616,-0.1588388550126468
32.32064128256513,-0.062258961633588704,-0.15841662569236298,-0.08321057247007832,-0.10185820253119049,-0.11801777423882183,-0.1315547747918956,-0.1423826435994208,-0.15046061363734267,-0.1557910873612785,-0.1584166256923627
32.9939879759519,-0.06228461434179797,-0.15846266084179952,-0.08324072335489106,-0.1018923125126601,-0.11805529140489134,-0.13159513721426525,-0.14242528236869573,-0.15050495614019557,-0.15583656080166663,-0.15846266084179955
33.66733466933868,-0.06240251505859538,-0.1587435140988857,-0.08339417705629157,-0.10207737259343161,-0.11826772099467292,-0.1318304868969863,-0.14267896558080276,-0.15077232143361338,-0.15611296026749744,-0.15874351409888582
34.34068136272545,-0.06298801624819413,-0.1601373146543704,-0.08415606709919102,-0.10299604455110098,-0.1193221441182433,-0.1329985872038918,-0.14393799539980776,-0.1520992139733863,-0.15748466577176734,-0.16013731465437048
35.014028056112224,-0.06374186498737233,-0.16214319411954453,-0.0851825062944726,-0.10426526302364841,-0.12080183747998738,-0.13465463093386024,-0.14573509520739136,-0.1540015258469048,-0.15945637926934678,-0.16214319411954464
35.687374749499,-0.06312239802605193,-0.160751173958127,-0.08439415745913592,-0.10332703311832375,-0.11973395314453723,-0.1334782207531805,-0.14447187335175377,-0.1526734862907304,-0.15808550335773242,-0.16075117395812688
36.36072144288577,-0.06245910124808553,-0.1589688504399158,-0.08348729623271589,-0.10220319072965345,-0.11842197298755558,-0.13200859522945613,-0.14287615386512115,-0.15098372130840934,-0.15633371041690786,-0.15896885043991602
37.034068136272545,-0.06263374472464703,-0.15927007748450922,-0.08368992111984522,-0.1024304086103266,-0.11867033630051502,-0.13227460903448962,-0.14315628923202306,-0.15127443056830195,-0.1566314443697111,-0.15927007748450914
37.70741482965932,-0.06388947790383546,-0.162344938156119,-0.08534239261498076,-0.1044357007107832,-0.12098121976705001,-0.13484143045692148,-0.1459278316207988,-0.1541987377584818,-0.15965660108430751,-0.16234493815611895
38.38076152304609,-0.06475176369006423,-0.16468975640450828,-0.08652728427955578,-0.10590804919742544,-0.12270284574594587,-0.1367719445603861,-0.1480254259251524,-0.1564209390860885,-0.16196097820311497,-0.16468975640450823
39.054108216432866,-0.06485618470283136,-0.16499825258602838,-0.08667602759564465,-0.10609635245623328,-0.12292548991858634,-0.13702337871728898,-0.1482998870512775,-0.15671256543138512,-0.16226391493412862,-0.1649982525860283
39.72745490981964,-0.06506630892668008,-0.16551043619961772,-0.08695203128379786,-0.10643094101948138,-0.12331081998270899,-0.13745120520115173,-0.14876170579260012,-0.15719974979961063,-0.16276784508187098,-0.16551043619961758
40.40080160320641,-0.06541499298403336,-0.16637907693596776,-0.08741406073648698,-0.10699381039138707,-0.12396105271199465,-0.1381746145478973,-0.14954364753241062,-0.1580253638778759,-0.16362228380539315,-0.16637907693596793
41.07414829659319,-0.06597095563084752,-0.167749667362129,-0.08814764211801421,-0.10788538423195985,-0.12498948860106177,-0.13931768171718747,-0.15077840608640983,-0.1593285391394495,-0.164970620046882,-0.16774966736212912
41.74749498997996,-0.06684329502137645,-0.16995685573292546,-0.08931088716049411,-0.1093074997232312,-0.1266359109224246,-0.14115199874846007,-0.15276301544646664,-0.16142527732260742,-0.16714135609169922,-0.16995685573292546
42.42084168336673,-0.06696690989394759,-0.17043582889997722,-0.08951146617687775,-0.10957694045711242,-0.12696521823242488,-0.14153153000917615,-0.15318271545691567,-0.16187489976064848,-0.16761066897407528,-0.17043582889997738
43.09418837675351,-0.06671241547329432,-0.1697073847610471,-0.08915389231314716,-0.10912747613365627,-0.1264360452556587,-0.14093555423538273,-0.15253330742507007,-0.16118564785547895,-0.16689514775548486,-0.16970738476104702
43.76753507014028,-0.06742046838365862,-0.1714935577098793,-0.09009697803087714,-0.1102796523046626,-0.12776936357217927,-0.14242059823796133,-0.15413971399291332,-0.16288260660125659,-0.16865187331167922,-0.17149355770987945
44.44088176352705,-0.06537500889554744,-0.16686756752783097,-0.08748761522083441,-0.10716966967675316,-0.1242262356309988,-0.13851487920953437,-0.14994395440174113,-0.15847030843138926,-0.164096493352011,-0.16686756752783088
45.11422845691383,-0.061782038935553375,-0.1575374048702598,-0.08264498957955821,-0.10121449080922065,-0.11730677430777602,-0.13078756466057023,-0.14157046356536807,-0.1496147878128538,-0.15492294201247803,-0.1575374048702598
45.787575150300604,-0.06115696958913047,-0.1555905534104668,-0.08173298618330102,-0.10004627642794636,-0.11591609167520842,-0.12921035109111215,-0.13984405856323942,-0.14777718347341862,-0.1530120844838583,-0.15559055341046693
46.46092184368737,-0.06120982876464625,-0.155736301798385,-0.08180605905831077,-0.10013736013147657,-0.1160227938839251,-0.12933014120174038,-0.13997431713389674,-0.14791524934480207,-0.1531552990791271,-0.15573630179838507
47.13426853707415,-0.061190035057976586,-0.15569027298130605,-0.08178053509347674,-0.10010674687116654,-0.11598777601156432,-0.1292914354978593,-0.13993266116006542,-0.14787139067698496,-0.15310998556512415,-0.1556902729812464
47.807615230460925,-0.061175420246736216,-0.1556480879179783,-0.08175992435358449,-0.10008079074581037,-0.11595718310698443,-0.12925695676811252,-0.1398950747220033,-0.14783148712142063,-0.15306855343852185,-0.15564808791784973
48.480961923847694,-0.06126310750750005,-0.15585273928895377,-0.08187314932503403,-0.10021670425737708,-0.11611273612059902,-0.1294289536417895,-0.140080225021507,-0.14802645553353078,-0.15327000742301622,-0.15585273928895355
49.15430861723447,-0.06164636750047875,-0.1567616588488211,-0.0823711260613679,-0.1008166413579874,-0.11680095401329393,-0.13019109630423661,-0.14090149957935694,-0.14889186216092298,-0.15416455732180953,-0.15676165884882107
49.82765531062124,-0.06246320398495333,-0.15881966332044758,-0.08345847762365391,-0.1021446984340303,-0.11833756775554506,-0.13190240734397948,-0.14275254688978217,-0.1508471651726583,-0.15618866541778403,-0.15881966332044756
50.501002004008015,-0.0627492723588315,-0.15965890211317782,-0.0838647595833023,-0.1026582200328221,-0.11894415159554014,-0.13258699994569018,-0.14349953380322739,-0.15164066993075617,-0.15701282909755285,-0.15965890211317782
51.17434869739479,-0.06265423679833987,-0.15941723360639515,-0.08373775775522696,-0.10250278028713898,-0.11876407503405395,-0.13238628737113012,-0.1432823148407685,-0.1514111351077919,-0.1567751655671634,-0.1594172336063951
51.84769539078156,-0.06268118319007776,-0.15948238137341963,-0.08377304501694657,-0.10254547772922205,-0.11881318685856469,-0.1324407699321212,-0.14334109348138208,-0.15147312040071925,-0.15683926880053395,-0.15948238137341958
52.521042084168336,-0.06250780335961781,-0.15908083355893787,-0.08354983734895105,-0.10227800933809514,-0.11850741002877815,-0.1321029196006332,-0.1429775874785814,-0.1510904634748423,-0.1564439613311006,-0.15908083355893793
53.19438877755511,-0.0622570112091779,-0.15842811894834283,-0.08321150503373674,-0.10186173700894748,-0.11802358266473728,-0.13156249541756362,-0.1423918933436258,-0.15047099968882285,-0.15580221778797973,-0.15842811894834258
53.86773547094188,-0.06207322072655425,-0.1579844971881641,-0.08297104720816839,-0.10157088462774098,-0.11768908183576547,-0.13119143849728085,-0.14199159583201235,-0.15004888244531514,-0.15536569572772352,-0.157984497188164
54.54108216432866,-0.061275092298930536,-0.1560615903478736,-0.0819275345939236,-0.10030921181024313,-0.11623848480866392,-0.1295826267851208,-0.14025622994615902,-0.14821907292195516,-0.1534735286487238,-0.15606159034787367
55.21442885771543,-0.060271382355764104,-0.15347072456190536,-0.08057808922662493,-0.09865198294507813,-0.11431450215906852,-0.12743516845463906,-0.1379300203220551,-0.1457595170735843,-0.15092599107210442,-0.15347072456190541
55.8877755511022,-0.05973728533143287,-0.15202266776356244,-0.07984509624230131,-0.09774177542362739,-0.11325062316097737,-0.12624251892237678,-0.1366343729116395,-0.1443870533474668,-0.1495028669103582,-0.15202266776356266
56.56112224448898,-0.06007158420629832,-0.15273866866308483,-0.08026294750497254,-0.09823369231255004,-0.11380656407010643,-0.12685203271352008,-0.1372867414756009,-0.1450714301687912,-0.15020841046468758,-0.15273866866308464
57.234468937875754,-0.06116167294702229,-0.15542495874364892,-0.08170108380985916,-0.09998140464621688,-0.1158224417948833,-0.12909251468642902,-0.1397068803425702,-0.14762562390469855,-0.15285109387925816,-0.15542495874364887
57.90781563126252,-0.06250910340070637,-0.15890865651355346,-0.08351386133513415,-0.10220844969408435,-0.11840853098516614,-0.1319793973663175,-0.14283435846918346,-0.15093258284920028,-0.15627647359196237,-0.15890865651355363
58.5811623246493,-0.06245981513618733,-0.1590141555862784,-0.08349762830582681,-0.1022221590456744,-0.1184484661326998,-0.13204140777962958,-0.14291402043629586,-0.15102534872033543,-0.15637780757080064,-0.15901415558627843
59.254509018036075,-0.062465065978509975,-0.15883820012758149,-0.08346389470709749,-0.10215334079466999,-0.11834903712824228,-0.13191625678594274,-0.14276829922792483,-0.15086432982228565,-0.15620675336295514,-0.15883820012758162
59.92785571142284,-0.06381739899695815,-0.16215329054888417,-0.08524427460139786,-0.10431439659372868,-0.12083981748119584,-0.13468318956086453,-0.14575612207051386,-0.1540169814661917,-0.15946821686309434,-0.162153290548884
60.60120240480962,-0.065331303474847,-0.16600835465543856,-0.08726828347577659,-0.10679242033574589,-0.12371128186481714,-0.13788424327422735,-0.14922080501560164,-0.15767834043619278,-0.1632593572535543,-0.16600835465543923
61.274549098196395,-0.06674944102540861,-0.16963744171787515,-0.08916810298270127,-0.10912099760598545,-0.12641143388745885,-0.14089567552816126,-0.15248122116782634,-0.16112450173706344,-0.16682808082413217,-0.1696374417178752
61.947895791583164,-0.06797526092066322,-0.1727936832589221,-0.09081443656727883,-0.11114168183868733,-0.12875656352988873,-0.14351261180691333,-0.1553155671212792,-0.16412103304068593,-0.16993162257001387,-0.17279368325892216
62.62124248496994,-0.06886093929399448,-0.17508956268553239,-0.09200724921322209,-0.11260795676008123,-0.1304598686620921,-0.14541449969464493,-0.15737629463639966,-0.16630024781089114,-0.1721890090609056,-0.1750895626855324
63.294589178356716,-0.07021113619821562,-0.1783839486956754,-0.09378145090212613,-0.11475923423461173,-0.13293774895685576,-0.14816591620850922,-0.1603465084238575,-0.16943372972179827,-0.17543027400916789,-0.17838394869567534
63.967935871743485,-0.07228856746583319,-0.18364763942167817,-0.09655322359903468,-0.11814892096300045,-0.1368628661112391,-0.15253955328165575,-0.16507890500360028,-0.17443378232243484,-0.18060695747176791,-0.18364763942167833
64.64128256513025,-0.07381058548147174,-0.18760992526382844,-0.098606679676282,-0.12067558256950406,-0.13979970668644956,-0.15582004603667118,-0.16863427319038046,-0.17819419146608292,-0.18450263728335647,-0.18760992526382847
65.31462925851703,-0.07543472456547076,-0.191660055516859,-0.10075963800071495,-0.12329903295936337,-0.1428307804169765,-0.15919255348174097,-0.17227988581295822,-0.18204357190903747,-0.1884865062189798,-0.19166005551685888
65.9879759519038,-0.07746945722282683,-0.19683008191061013,-0.10347755315093927,-0.12662497251346552,-0.1466836026385796,-0.16348674348684128,-0.1769271140084886,-0.18695418266741903,-0.19357092167654963,-0.19683008191061008
66.66132264529058,-0.07912892992934328,-0.20111896306876406,-0.10570975504617616,-0.12936706837526277,-0.14986763779886042,-0.16704102427353462,-0.18077754231914678,-0.19102552929238079,-0.19778802531351172,-0.20111896306876395
67.33466933867736,-0.08026735405105956,-0.20409503646240734,-0.10724835572101422,-0.13126201479168736,-0.15207147810373578,-0.16950366295978767,-0.18344718466143156,-0.19384958185398926,-0.20071394323235425,-0.2040950364624074
68.00801603206413,-0.08093321768011115,-0.20583835713252008,-0.10814883851553861,-0.1323714300020906,-0.15336200943734818,-0.17094593961992083,-0.18501083687995815,-0.195503770444922,-0.2024278576951803,-0.20583835713252022
68.6813627254509,-0.08140577582603756,-0.20705840515180363,-0.108784209534552,-0.13315175370324267,-0.15426796884243904,-0.17195715387043597,-0.18610624104019613,-0.19666197782039319,-0.20362750095215806,-0.20705840515180376
69.35470941883767,-0.08201474249051752,-0.20856676921647296,-0.1095892590620873,-0.1341312341649853,-0.15539855909248662,-0.17321431182709543,-0.18746463794691975,-0.1980959136528303,-0.20511129682056392,-0.208566769216473
70.02805611222445,-0.08277581946936191,-0.2105119190390898,-0.11060831731949912,-0.135379915225531,-0.156846231501835,-0.17482868319546913,-0.18921234708009316,-0.199943096016096,-0.20702411757548103,-0.2105119190390895
70.70140280561122,-0.0832800953485488,-0.21182857238652913,-0.11128949863038667,-0.13621862760527825,-0.15782149865180875,-0.17591835936799097,-0.19039353493320188,-0.20119254497615682,-0.20831859859820753,-0.2118285723865291
71.374749498998,-0.08381856578051552,-0.21317269135381883,-0.11200358231450866,-0.1370889569160845,-0.1588271966095538,-0.17703744532019663,-0.19160331738633696,-0.2024699971745131,-0.20964071307849524,-0.213172691353819
72.04809619238478,-0.08426920207266712,-0.21438632382516332,-0.11262029342301995,-0.13785361454628822,-0.1597201329700051,-0.17803786925751583,-0.19268971621914058,-0.20362051948547913,-0.2108335284612317,-0.21438632382516348
72.72144288577154,-0.08401732124818556,-0.21379442596122084,-0.11229414509585182,-0.1374615074617137,-0.15927094276945133,-0.1775408882808719,-0.1921545069804062,-0.20305677329310404,-0.21025093051335955,-0.2137944259612209
73.39478957915831,-0.08512605658989922,-0.21629468372066205,-0.11370697975066468,-0.1391442981517579,-0.16118729563763165,-0.17965275547653864,-0.194422768369082,-0.20544179755370554,-0.21271311048563954,-0.21629468372066202
74.06813627254509,-0.08834886661694892,-0.22422490399318498,-0.11795625868423286,-0.14430656146198867,-0.16714040473561476,-0.18626823945951698,-0.20156807432696813,-0.21298244458256568,-0.2205147259937778,-0.22422490399318518
74.74148296593187,-0.09311923858866739,-0.23621335165416416,-0.12429983593908184,-0.15204997577770527,-0.17609668729292072,-0.19624047734057454,-0.21235295079692054,-0.22437362332234073,-0.23230604517157852,-0.2362133516541643
75.41482965931864,-0.09717329015496462,-0.2467526432925908,-0.12976631612320927,-0.15877405283899912,-0.1839108272744129,-0.20496787077676248,-0.22181082480289213,-0.23437640072882474,-0.2426683182014128,-0.2467526432925909
76.08817635270542,-0.1001433774758092,-0.2543723660745977,-0.13374929723370493,-0.1636587039441852,-0.189576928550276,-0.2112886312215259,-0.22865522692280452,-0.24161143814448313,-0.25016110331266467,-0.254372366074597
76.76152304609218,-0.1028734032626244,-0.26148140336903747,-0.1374330777412266,-0.16819165262475716,-0.19484590361359438,-0.217174242209985,-0.23503406486238274,-0.24835820353542737,-0.2571506100825699,-0.2614814033690376
77.43486973947896,-0.1014377617740509,-0.25862428080735766,-0.13568545898614545,-0.1661681166404891,-0.19258420011968636,-0.21471337937163168,-0.23241388062436116,-0.24561894219102343,-0.25433250697977344,-0.25862428080735794
78.10821643286573,-0.09774032825648571,-0.24899074193504228,-0.13069509303572358,-0.16002663034496697,-0.1854449830960977,-0.20673827863082894,-0.22377018313559638,-0.23647649491234693,-0.24486100395996271,-0.2489907419350423
78.78156312625251,-0.09773356286381746,-0.2486201230826596,-0.13061017394503122,-0.159871275184495,-0.18522812370459316,-0.20646972060679952,-0.22346028309612986,-0.236135860295008,-0.2445002190935417,-0.2486201230826595
79.45490981963928,-0.0959875862796423,-0.24468468286695289,-0.12838570986045947,-0.15722205315724608,-0.1822114105194481,-0.20314538276647984,-0.21988987261696608,-0.23238173281168029,-0.2406246923415794,-0.24468468286695294
80.12825651302605,-0.09385388261646964,-0.2388122039230776,-0.12543848359137447,-0.1535499009371083,-0.1779105924865308,-0.19831774928181037,-0.21464086305774227,-0.22681847024610113,-0.23485419417405917,-0.23881220392307767
80.80160320641282,-0.09648955331290132,-0.24498363113389185,-0.12884616943040877,-0.15764344808001354,-0.18259782014637727,-0.2035020541485226,-0.22022278049934524,-0.23269717613559382,-0.2409289330575767,-0.24498363113389215
81.4749498997996,-0.09972488739263648,-0.2533086946168448,-0.133190240102084,-0.16297452934539752,-0.18878432612314588,-0.21040519648020276,-0.22769913809742076,-0.2406011477387341,-0.2491150475147611,-0.25330869461684513
82.14829659318637,-0.10260637835284325,-0.2606401369114188,-0.13704130848024892,-0.16768856489441053,-0.194246193206018,-0.2164935299663204,-0.234288564380302,-0.24756440556419584,-0.25632498705995616,-0.26064013691141885
82.82164328657315,-0.10561867178907501,-0.26830598178600235,-0.1410675638142067,-0.17261727338791052,-0.19995694173728568,-0.22285939839744429,-0.2411784450489641,-0.2548452184967449,-0.26386376839141806,-0.2683059817860022
83.49498997995993,-0.10825742964841484,-0.2750928867831136,-0.14460994759445503,-0.1769640745034074,-0.20500091638729173,-0.22848743330102242,-0.24727365166975362,-0.26128893170638223,-0.27053742912968526,-0.2750928867831136
84.16833667334669,-0.11123360605071712,-0.28249949226286064,-0.14855190053662393,-0.18176525963461618,-0.21054650828373533,-0.2346565510258206,-0.25394151392801023,-0.2683289174722564,-0.2778230230815336,-0.2824994922628607
84.84168336673346,-0.11502630922874132,-0.2922883717529736,-0.15365082694368737,-0.18802697888203196,-0.21781598900920682,-0.24277028585835492,-0.26273054226589876,-0.27762171143155273,-0.28744820708869373,-0.2922883717529734
85.51503006012024,-0.11402904913363764,-0.2906283945969345,-0.15250667444587165,-0.18675402755915094,-0.2164324591827297,-0.24129451686479594,-0.26118097221904507,-0.27601684225063083,-0.28580655360121504,-0.29062839459693485
86.18837675350701,-0.11171627763112049,-0.28430218118955725,-0.14932049624692584,-0.18278965405449268,-0.2117932731944232,-0.23608986348395158,-0.2555240256670733,-0.2700225740445148,-0.2795898233836091,-0.28430218118955713
86.86172344689379,-0.11333519415813971,-0.28813838352752486,-0.15142347067278203,-0.18532272548940948,-0.21469866805310397,-0.2393070103681687,-0.2589905430158089,-0.2736752202792018,-0.283365400441788,-0.28813838352752497
87.53507014028057,-0.11293994101137896,-0.2876052972428464,-0.1509968407661481,-0.18486921515164853,-0.21422242194544497,-0.23881193037448745,-0.25848038673050516,-0.27315368664583056,-0.28283620083502453,-0.28760529724284656
88.20841683366733,-0.11226846023721224,-0.28556038208655943,-0.15002695751881917,-0.18363308150939894,-0.21275520742124185,-0.23715100184826846,-0.25666451863617645,-0.27122231120707807,-0.2808287065254644,-0.28556038208655943
88.8817635270541,-0.11485995840903648,-0.2916588952657506,-0.15338399529691055,-0.18767038378056244,-0.21738142764782875,-0.2422703420497953,-0.2621783038256291,-0.2770305017295285,-0.286831333795324,-0.29165889526575056
89.55511022044088,-0.12113307145346422,-0.3070940385142178,-0.161654930375908,-0.19771826066895554,-0.22896852533025205,-0.2551466169087424,-0.2760857687555026,-0.29170741781904774,-0.3020161729201423,-0.3070940385142178
90.22845691382766,-0.12573758654034797,-0.319670594186722,-0.16799416788077842,-0.20560323904669664,-0.2381939565890433,-0.26549531929106385,-0.2873329253710601,-0.30362463053733235,-0.3143752688550227,-0.31967059418672206
90.90180360721443,-0.12464025238371962,-0.3172570147591235,-0.16660878021231218,-0.20396245543587163,-0.23633237414465685,-0.26344896825011016,-0.28513877134531873,-0.301320089776033,-0.31199774071389774,-0.31725701475912377
91.57515030060121,-0.12599428911478194,-0.32016312037491307,-0.16830255108558884,-0.2059573898229997,-0.23858764323827658,-0.265922076452468,-0.2877861364684964,-0.30409760699157395,-0.3148613254901761,-0.32016312037491307
92.24849699398797,-0.12765864652160458,-0.3247374274085619,-0.17060007474763847,-0.20881913398083685,-0.24193869188546424,-0.26968315883676963,-0.2918751862850079,-0.3084312466793168,-0.31935625997127165,-0.3247374274085613
92.92184368737475,-0.12692147502634687,-0.323044465248266,-0.16965406273636016,-0.20768770270354434,-0.2406468231154983,-0.26825698177254786,-0.2903415744046016,-0.3068174285386332,-0.31768944755589895,-0.32304446524826574
93.59519038076152,-0.12666073748017487,-0.32224631789051983,-0.1692766091361511,-0.2072060730138389,-0.24007475961289695,-0.2676091013326394,-0.289633053371864,-0.30606370413996936,-0.3169059391280522,-0.32224631789052016
94.2685370741483,-0.12759042535849155,-0.3244156889207521,-0.1704769628564401,-0.20864689768742256,-0.24172374057401366,-0.26943236910439844,-0.29159573305461395,-0.30813044350872276,-0.31904141041514084,-0.3244156889207522
94.94188376753507,-0.1296788003541125,-0.330666689684373,-0.17324542236521565,-0.21202134942707507,-0.24562444757936294,-0.2737754826181822,-0.29629477467223875,-0.3130977201336308,-0.32418934798386734,-0.33066668968437285
95.61523046092185,-0.13284389858722598,-0.37017173537077785,-0.17813572690293142,-0.2185222011952774,-0.2536070904556019,-0.28309927865270235,-0.3068094119497111,-0.32464539023768674,-0.3366068722004417,-0.37017173537077774
96.28857715430861,-0.13352160426491455,-0.4191622189749171,-0.18062749178940019,-0.22275988584778755,-0.25950327189695194,-0.2905492929554946,-0.3156934783845396,-0.3348307849653217,-0.34795012174475537,-0.4191622189749169
96.96192384769539,-0.12806693133325348,-0.3705177852349957,-0.17285894796030357,-0.21285992980727259,-0.24767099660808645,-0.2769972101249664,-0.30064437118278736,-0.31851465613148855,-0.3306012611149104,-0.3705177852349955
97.63527054108216,-0.12957605428134583,-0.3287767428485159,-0.17297763204997493,-0.21160446620021545,-0.24507641438261107,-0.2731156679514432,-0.2955434338538273,-0.3122754913803774,-0.323316789370214,-0.32877674284851577
98.30861723446894,-0.13451629044083468,-0.3935060700878899,-0.18086615106694817,-0.22224515435482345,-0.25824815833271864,-0.28857645828299494,-0.3130344342524283,-0.33152502876103973,-0.3478557946853457,-0.3935060700878899
98.98196392785572,-0.1340818988175103,-0.4369840574228372,-0.1818528994359097,-0.2246229666587226,-0.2619698654976218,-0.29357920741162513,-0.3192412132307221,-0.3388462774272226,-0.35237966058402836,-0.4369840574228372
99.65531062124248,-0.13353396876621432,-0.43494901521076035,-0.18115209319613326,-0.22378826132664625,-0.26102091763544805,-0.2925360171818356,-0.3181238154221946,-0.33767446077272534,-0.3511725614608894,-0.43494901521076035
100.32865731462925,-0.13566447648784385,-0.4509821852564383,-0.18405786524212053,-0.22740509800790815,-0.2652794361045418,-0.29736267959162455,-0.32344193680192723,-0.3434051884411736,-0.3572358186052764,-0.4509821852564383
101.00200400801603,-0.1381310944498802,-0.5117321549903957,-0.18902081724645153,-0.2347361516096166,-0.2748265505105434,-0.3089530792199683,-0.3368852318516657,-0.3584965030429979,-0.3762225224134765,-0.5117321549903957
101.6753507014028,-0.1224960747055854,-0.3958353089000318,-0.16765299355521218,-0.20811523645842384,-0.24347049792592196,-0.2734103140477395,-0.29772705152454143,-0.3163097125775152,-0.3291387249932084,-0.3958353089000318
102.34869739478958,-0.11077252694423784,-0.2815518896642864,-0.14798377478217178,-0.1811026707599025,-0.20980248709402155,-0.23384447197872174,-0.2530749863334123,-0.26742167160859115,-0.27688879188091253,-0.28155188966428657
103.02204408817636,-0.11711935201552409,-0.29766218835093194,-0.1564587269375788,-0.19147111204271855,-0.22181146101385607,-0.24722761818034356,-0.2675573046301446,-0.2827240821289781,-0.2927324452623183,-0.29766218835093206
103.69539078156312,-0.11115800740749796,-0.2841231316066023,-0.14884129668113147,-0.18238359697583192,-0.2114520761381187,-0.2358035611348231,-0.2552816013703688,-0.2698125406471709,-0.27940074524754677,-0.2841231316066023
104.3687374749499,-0.10949239637464192,-0.2780244045137408,-0.1462149340881132,-0.17889811176550957,-0.20721994845126823,-0.2309451478365796,-0.24992228363508398,-0.2640800311624836,-0.2734225856947168,-0.27802440451374083
105.04208416833667,-0.11702360717188862,-0.29675745669928444,-0.1561884068920067,-0.1910440985466209,-0.22124795616033496,-0.24654950417499016,-0.26678753170171315,-0.2818860931433288,-0.2918496439767014,-0.2967574566992841
105.71543086172345,-0.12183874040739472,-0.3094750760419832,-0.16272404209258226,-0.19911209259362342,-0.23064441666153004,-0.25705904489115144,-0.27818738235812024,-0.29395001547470345,-0.30435161336721445,-0.3094750760419833
106.38877755511022,-0.12471720059112704,-0.31697718828823096,-0.16660942570864784,-0.20389407254156333,-0.23620357843363535,-0.26326933909681327,-0.2849184947096677,-0.3010696267376493,-0.3117275259934513,-0.31697718828823085
107.062124248497,-0.12640464812415628,-0.3214409489197417,-0.16890131454985047,-0.20672431098205465,-0.23950053823169243,-0.2669573513976571,-0.28891929480348727,-0.3053037307264942,-0.31611552507563684,-0.3214409489197413
107.73547094188376,-0.1270169526154613,-0.3230949938991146,-0.16974028880390182,-0.2077652727443477,-0.24071666693468227,-0.26832026774131307,-0.29039961960260263,-0.3068716163357655,-0.317741153803768,-0.32309499389911456
108.40881763527054,-0.1284890878439069,-0.3266092357611151,-0.17165802598316685,-0.21007910396220558,-0.24337347297682968,-0.2712642837003349,-0.293573372333871,-0.31021682372499415,-0.3211995771146495,-0.3266092357611151
109.08216432865731,-0.13159807914672828,-0.3487574550767649,-0.17600078242099004,-0.21554976035363135,-0.249856677239142,-0.2786372136920994,-0.3017077044773465,-0.3189806336005927,-0.33045915479567467,-0.3487574550767648
109.75551102204409,-0.1374474871128484,-0.4324898397634231,-0.18554523595419026,-0.2285674368987365,-0.26609425484842664,-0.29781430594593516,-0.32352132860465066,-0.3431096619194465,-0.36796118122332055,-0.43248983976342303
110.42885771543087,-0.1434909023230322,-0.5516398591835319,-0.19702044826464918,-0.24519953569277358,-0.2875572687546494,-0.32373746472611564,-0.3534954709020434,-0.3766937063367319,-0.4415227409810778,-0.5516398591835319
111.10220440881764,-0.14779875179132318,-0.6545695770564965,-0.20589273964331092,-0.2584236169470076,-0.30487578195715753,-0.3448534848350089,-0.3780778121995073,-0.4043823229392163,-0.501350950790437,-0.6545695770564965
111.7755511022044,-0.1536653441208178,-0.7605064350949374,-0.21659546136100855,-0.2737113209287931,-0.3244525972465536,-0.36838435085103766,-0.4051941401240882,-0.4346877122090022,-0.5665376367959276,-0.7605064350949374
112.44889779559118,-0.16043101937562487,-0.8865102820624875,-0.22927373465702808,-0.29200126251770014,-0.34799792103310234,-0.3967801977940513,-0.4379940230431524,-0.4714105325217801,-0.6540159618322616,-0.8865102820624875
113.12224448897796,-0.1669383371690826,-1.0161423292076708,-0.24188834402162154,-0.3104223863980559,-0.37186658934836686,-0.425686207628523,-0.47148308715279574,-0.5089915214118654,-0.7472250776332643,-1.0161423292076708
113.79559118236473,-0.1730434624046513,-1.140934316129718,-0.25387325746197353,-0.3280008455463258,-0.39469599111798204,-0.4533742736037707,-0.5035947373735976,-0.5450558446926285,-0.8375812161135552,-1.140934316129718
114.46893787575151,-0.17870716635559325,-1.2579134766386688,-0.2650402308246085,-0.3444042911628826,-0.4160162496946192,-0.4792450744123207,-0.5336096280167762,-0.5787747135705946,-0.9220037234040684,-1.2579134766386688
115.14228456913828,-0.18415887997084412,-1.3681075636813294,-0.2756788761784282,-0.35997648759040285,-0.43621899687210175,-0.5037316448156295,-0.5619956252068248,-0.6106442153577841,-1.001416094332074,-1.3681075636813294
115.81563126252505,-0.18996844367578117,-1.4790839544207068,-0.28676169348385117,-0.3760695048984915,-0.45700926887340027,-0.5288623473155819,-0.5910722253132095,-0.6432407179791316,-1.0832914039764114,-1.4790839544207068
116.48897795591182,-0.1959590832455481,-1.5939654411630633,-0.2982541933261747,-0.3927904732935237,-0.4786331414544427,-0.5550176636044961,-0.6213480704700034,-0.677193244967873,-1.1706597717984057,-1.5939654411630633
117.1623246492986,-0.20165865773631425,-1.7077530463141901,-0.30941181503604837,-0.40913949272976435,-0.49985467970376357,-0.580746826848093,-0.6511803368316702,-0.710690938520865,-1.2584352323881123,-1.7077530463141901
117.83567134268537,-0.20651499212795663,-1.810767219181907,-0.319172981027409,-0.42357162029125045,-0.5186763871180131,-0.6036347761866245,-0.6777749569513465,-0.7406022377208962,-1.336856949506858,-1.810767219181907
118.50901803607215,-0.21175969521303617,-1.9089633231801935,-0.32912619885263544,-0.43799808673733376,-0.5372963455661218,-0.6261293357559834,-0.7037915906204404,-0.769760350046827,-1.4118029781831045,-1.9089633231801935
119.18236472945891,-0.21827431538215655,-2.0214870326313013,-0.3411450537578641,-0.45523763289889185,-0.5594218788265022,-0.6527613008264502,-0.7345120366809266,-0.8041697628097733,-1.5023444105135204,-2.0214870326313013
119.85571142284569,-0.22553082131795282,-2.1504570128752936,-0.35489071152294965,-0.4751457906561259,-0.5851049590390647,-0.6837782014260172,-0.7703757151326807,-0.8522351106108463,-1.6105323791692236,-2.1504570128752936
120.52905811623246,-0.22846555790172252,-2.251724645100941,-0.36263755704225287,-0.4875057982979256,-0.6018288060179852,-0.7045716882601694,-0.7949054829865387,-0.8770115468993103,-1.6921516837174497,-2.251724645100941
121.20240480961924,-0.2278047521983142,-2.277101549789875,-0.3627420918652456,-0.48837326168769263,-0.6034463527949214,-0.7069166450088674,-0.7979460572439412,-0.8759000474229424,-1.6989525335100826,-2.277101549789875
121.87575150300601,-0.23134031312558295,-2.316881406683912,-0.3681308683421175,-0.4954934645429502,-0.6121616699507421,-0.7170784492201947,-0.8093956130588336,-0.8884706955532496,-1.7211699683613453,-2.316881406683912
122.54909819639279,-0.23178839862820536,-2.3616058178982624,-0.3705456021804954,-0.49980588907952883,-0.6182811184278826,-0.7248947765747699,-0.8187815290336715,-0.8992841632243965,-1.749290327560106,-2.3616058178982624
123.22244488977955,-0.22477184159267088,-2.3108083473259846,-0.36040213872664795,-0.4867620253561265,-0.60258573829226,-0.7068153249443303,-0.7986002416962598,-0.8772943749335258,-1.6827950900301172,-2.3108083473259846
123.89579158316633,-0.21192285869325644,-2.1465490092143016,-0.3385549215646928,-0.4564262082102927,-0.5643499517000478,-0.6613366661492026,-0.7465936051044553,-0.8195217668616773,-1.5036938402104798,-2.1465490092143016
124.5691382765531,-0.20022056108411446,-1.935836904664558,-0.31564865154507427,-0.42286694963643734,-0.520795627784562,-0.6085392979827808,-0.6853861348366178,-0.7508047194825289,-1.2789503064265704,-1.935836904664558
125.24248496993988,-0.19059252385856984,-1.7557677996431638,-0.2964806165221914,-0.3946148443146579,-0.48400762001422615,-0.5638450342522765,-0.6334856477032942,-0.6924571553435169,-1.0856152221132507,-1.7557677996431638
125.91583166332666,-0.17812264877892253,-1.5585498079702877,-0.27347386769302284,-0.361613836730774,-0.44165292160605385,-0.5128630933999299,-0.5746764393774144,-0.6266817039374715,-0.8758552143140512,-1.5585498079702877
126.58917835671343,-0.16569722304679818,-1.3400759863795342,-0.24947532568683908,-0.3266150116539995,-0.39633665473027935,-0.4580090138677271,-0.5111473960630648,-0.555410028226656,-0.6455236331957676,-1.3400759863795342
127.2625250501002,-0.15335297834251957,-1.1029402479707615,-0.2263253641181963,-0.2932202580258631,-0.35336167671614993,-0.40620898966840724,-0.4513547867110652,-0.4885211320737144,-0.517554402623271,-1.1029402479707615
127.93587174348697,-0.13862068057342858,-0.8007855462802594,-0.19948051234990316,-0.25490121192121457,-0.3043190223556368,-0.3472913692607043,-0.38349443791053206,-0.41271932006692985,-0.4348669148822591,-0.8007855462802594
128.60921843687376,-0.1283971410602651,-0.5042042830092623,-0.1778116114633111,-0.22231358364993414,-0.2614517518019013,-0.2948830781114885,-0.32236995935176377,-0.3437761472808733,-0.3590615948635708,-0.5042042830092623
129.2825651302605,-0.12196952591475653,-0.3130420625657088,-0.16355266932137852,-0.20057642414294313,-0.23267028792531513,-0.2595631339868579,-0.2810800071938433,-0.2971378060022656,-0.3077400154495961,-0.31304206256570877
129.95591182364728,-0.12060186067954448,-0.306914587072709,-0.16119704385475286,-0.1973282176114975,-0.2286386519939394,-0.25486767196278737,-0.27584753145134205,-0.29149922900698366,-0.3018274213498893,-0.30691458707270886
130.62925851703406,-0.12079178995456134,-0.307257244542385,-0.16142067130364382,-0.19758151028053128,-0.22891747741709323,-0.25516782027462404,-0.2761647390573079,-0.29182920396385825,-0.3021658704568388,-0.30725724454238457
131.30260521042084,-0.12078574770864554,-0.30738150699874245,-0.1614426416895966,-0.1976287076435102,-0.22898669347272382,-0.25525554162347247,-0.27626725910236644,-0.291942727587964,-0.3022866101519817,-0.3073815069987422
131.9759519038076,-0.11993372647993805,-0.3052773964484138,-0.16031760242423332,-0.1962608310935794,-0.2274084641042027,-0.25350112974660843,-0.27437192190962806,-0.2899422357142836,-0.3002167054668713,-0.30527739644841445
132.6492985971944,-0.11911489939475084,-0.30318736815756664,-0.1592218272549562,-0.19491853831732986,-0.2258525323075386,-0.25176622599404486,-0.2724938637996072,-0.2879573824226588,-0.2981613839846439,-0.30318736815756664
133.32264529058116,-0.11764366878254928,-0.29960106835032085,-0.1572893092736446,-0.19257580062347024,-0.22315449074202354,-0.248770612922595,-0.26926022785089837,-0.2845461305859446,-0.29463287552775785,-0.2996010683503206
133.99599198396794,-0.11501034899214707,-0.2930708342516809,-0.15380641431045425,-0.1883371319687811,-0.21826108829173604,-0.24332881110755444,-0.2633797725149659,-0.27833837759077185,-0.28820908909477083,-0.29307083425168073
134.66933867735472,-0.11122606827000164,-0.2835728181944818,-0.14877677238268205,-0.1821993934621633,-0.2111632692452634,-0.23542678873403117,-0.25483448670639813,-0.2693131556212122,-0.2788671204629264,-0.2835728181944813
135.3426853707415,-0.1081350082444639,-0.27547173215840204,-0.14459474222072471,-0.17704585432146158,-0.20516757257482232,-0.22872550655195167,-0.24756883193233303,-0.26162652248263485,-0.270902770390391,-0.2754717321584019
136.01603206412827,-0.10606881741668739,-0.27022148960126685,-0.14183481560488334,-0.1736684550794158,-0.20125507448861207,-0.22436474765292064,-0.24284952223576908,-0.25663972401011415,-0.2657394649350787,-0.2702214896012667
136.68937875751504,-0.10292868776268481,-0.26235913242957865,-0.13766536075949373,-0.16858318433590008,-0.19537634947226368,-0.2178214035909408,-0.2357745642424741,-0.24916812419998396,-0.2580060825050714,-0.26235913242957887
137.3627254509018,-0.10090482473260061,-0.25688759399679656,-0.13489118939254902,-0.16514051435699292,-0.1913540018346405,-0.21331331338910195,-0.23087794979040996,-0.2439817440076636,-0.2526285984366107,-0.2568875939967966
138.03607214428857,-0.09705221880177131,-0.2481891212837059,-0.12997985498229822,-0.15928910809589225,-0.184689147362194,-0.20596748300006512,-0.22298740225385322,-0.2356845393227796,-0.24406270786510578,-0.24818912128370602
138.70941883767534,-0.08077799777113397,-0.208196635842918,-0.1085333017540446,-0.13324243673185732,-0.15465795309777744,-0.17259911275618128,-0.18694967841640683,-0.19765496069350777,-0.20471823485711352,-0.20819663584291806
139.38276553106212,-0.07014063640100632,-0.17914108954923125,-0.09388839159204904,-0.11502635509637864,-0.1333448763112255,-0.14869078131755706,-0.16096552258897204,-0.17012270441505015,-0.1761650769878363,-0.17914108954923116
140.0561122244489,-0.06998169333430194,-0.17799763144736247,-0.09351728341067396,-0.11446458338037033,-0.13261690776440793,-0.14782322106856183,-0.1599863283062195,-0.16906045258984126,-0.1750482902338698,-0.17799763144736258
140.72945891783567,-0.07030087410402065,-0.17883532200237656,-0.09394937371386183,-0.11499721945094402,-0.13323670239012908,-0.14851603981519862,-0.1607375564460883,-0.16985524962897153,-0.17587182940598184,-0.1788353220023764
141.40280561122245,-0.07030274991243328,-0.17889493333276546,-0.09396367385718016,-0.11502269866149509,-0.1332719336768719,-0.14855946503137737,-0.16078753442028693,-0.16991010115918187,-0.17592987856380135,-0.17889493333276535
142.07615230460922,-0.0699770320780118,-0.17810266064351604,-0.09353619198484878,-0.11450472690541763,-0.13267559013834795,-0.147897485704496,-0.16007305391491855,-0.16915644259144097,-0.17515035468386342,-0.1781026606435161
142.749498997996,-0.06947276182257202,-0.17683584633273153,-0.09286572038880425,-0.11368637113336687,-0.13172910318984488,-0.14684367041507673,-0.15893338921282377,-0.16795272621413807,-0.17390436595645067,-0.17683584633273164
143.42284569138278,-0.06905603789235087,-0.1757494056689916,-0.0923031464458263,-0.11299392882363474,-0.13092408975376094,-0.1459443436889357,-0.1579586245466703,-0.16692168928509574,-0.17283620484909662,-0.17574940566899142
144.09619238476955,-0.06889078660776303,-0.17528206232589363,-0.09207220306077213,-0.11270441605422675,-0.1305837681558128,-0.14556143857388737,-0.15754165917399088,-0.16647932635743126,-0.17237709800202997,-0.1752820623258939
144.7695390781563,-0.06909387685388417,-0.1757510253914209,-0.09233336339954147,-0.11301715210064928,-0.13094114052829953,-0.14595618118588724,-0.1579662944192596,-0.16692627601596663,-0.17283878882500897,-0.17575102539142104
145.44288577154308,-0.06950588945855805,-0.17677718443956011,-0.09287925490573597,-0.1136821507174134,-0.131709327969816,-0.14681080068794627,-0.15889004906854506,-0.16790161405782222,-0.17384817308919984,-0.17677718443956017
146.11623246492985,-0.06957184339630638,-0.17707428178266837,-0.09299522844933325,-0.11384291061794491,-0.13190904153663932,-0.1470432005313307,-0.1591485908904856,-0.16817962536364106,-0.17413899108873218,-0.17707428178266837
146.78957915831663,-0.0685212637575225,-0.17450455782392424,-0.0916133167048378,-0.11216635822580491,-0.1299772969855073,-0.14489773091185562,-0.15683216556166082,-0.1657356295348476,-0.17161077609819608,-0.17450455782392402
147.4629258517034,-0.06792014224224824,-0.17284079733701543,-0.09078103710122529,-0.11112804599100141,-0.12876028493576824,-0.1435309609182105,-0.15534561161585977,-0.164159749127902,-0.16997599572446162,-0.1728407973370153
148.13627254509018,-0.06774497495790592,-0.17241439111488677,-0.09055109718666002,-0.11084938025570099,-0.12843940757464375,-0.14317472766728903,-0.15496109802257807,-0.16375413430025498,-0.16955645271474112,-0.1724143911148866
148.80961923847696,-0.06719453342052854,-0.17103899656391763,-0.08982081949931338,-0.10995911156141135,-0.12741053132222446,-0.1420297525633337,-0.1537232578476907,-0.1624470050536327,-0.1682035909280059,-0.17103899656391736
149.48296593186373,-0.0670258156219015,-0.17052379599943532,-0.0895768503784024,-0.10964797712379087,-0.12704109215234904,-0.14161143270363233,-0.15326584178133928,-0.16196044534220674,-0.16769782861052926,-0.1705237959994353
150.1563126252505,-0.06702282019836056,-0.1705553831773309,-0.08958129731941349,-0.10965912002913182,-0.12705807629912444,-0.14163332495187492,-0.15329165916671117,-0.16198918194493958,-0.1677284803645297,-0.17055538317733085
150.82965931863728,-0.06655199800484791,-0.1694170295313475,-0.08896485334175933,-0.10891320371123502,-0.1262000349094029,-0.1406813829771752,-0.1522646072037849,-0.16090607845855548,-0.16660836923661093,-0.16941702953134744
151.50300601202406,-0.06581910572190248,-0.1675818248624653,-0.08799169543062811,-0.10772626743850082,-0.12482787885586807,-0.139154080226332,-0.15061320620452595,-0.15916208761807477,-0.1648032704297585,-0.16758182486246548
152.17635270541084,-0.06513902401319376,-0.16580936920558625,-0.08707370769587813,-0.1065964505191707,-0.12351445059836917,-0.13768682196367577,-0.14902290451587036,-0.15748000182838126,-0.16306063133349252,-0.16580936920558617
152.84969939879758,-0.06485939770067854,-0.16503844923491512,-0.08668720305309603,-0.10611468936565163,-0.12295007249523575,-0.13705320838831084,-0.14833391287521105,-0.15674971250567693,-0.16230311044372014,-0.1650384492349151
153.52304609218436,-0.06500875309820621,-0.16535654842396524,-0.08687350263376978,-0.1063337328626083,-0.12319741762472582,-0.1373242341306471,-0.14862388160894222,-0.1570538304616514,-0.16261658597378886,-0.16535654842396535
154.19639278557113,-0.06523990075443604,-0.16597745637849776,-0.08718949396325054,-0.10672530036478804,-0.1236545110723348,-0.13783623201354148,-0.14917979537894965,-0.15764249917695178,-0.16322685931022707,-0.16597745637849792
154.8697394789579,-0.06520405831918016,-0.16590018623584857,-0.0871445739783665,-0.10667234078116015,-0.12359460561715477,-0.13777051585374087,-0.1491094309108293,-0.1575686620506,-0.16315072480320425,-0.16590018623584846
155.5430861723447,-0.06539937024474186,-0.1663496403798505,-0.087395396372037,-0.10697246361499174,-0.12393739457329427,-0.13814902512819877,-0.14951651304381275,-0.15799707366653648,-0.16359322726986136,-0.1663496403798507
156.21643286573146,-0.06560310301280911,-0.16690601072848138,-0.08767586730560165,-0.10732130971930927,-0.12434553341569166,-0.1386068494437415,-0.150014078590059,-0.15852427809527428,-0.16413997813349673,-0.16690601072848132
156.88977955911824,-0.0655591890216161,-0.16679885717150011,-0.08761814771030921,-0.10725132336670165,-0.12426492785521198,-0.1385173521086949,-0.14991746868620787,-0.1584223594869842,-0.16403455349101537,-0.16679885717150017
157.56312625250501,-0.0658606913034798,-0.1675008208709053,-0.08800709160107968,-0.10771794863335613,-0.12479879273238409,-0.13910751483735356,-0.1505526640990907,-0.15909116881287116,-0.1647255657670433,-0.16750082087090556
158.2364729458918,-0.06651767911688292,-0.16913302694657156,-0.08887668317963304,-0.10877667489616231,-0.12602137057367765,-0.1404673342998543,-0.1520222603155125,-0.16064267345589023,-0.16633113348971337,-0.16913302694657184
158.90981963927857,-0.0673029009695758,-0.17114940803230563,-0.08993012249944936,-0.11006886571279988,-0.12752047318389037,-0.142139774628147,-0.1538333483862239,-0.16255719390110637,-0.16831390206316385,-0.17114940803230547
159.58316633266534,-0.06755978592449478,-0.17188971637406786,-0.09029208574829857,-0.11052454969072664,-0.12805747856812538,-0.14274494358427353,-0.15449303727037106,-0.16325753206039875,-0.16904103394716516,-0.17188971637406789
160.2565130260521,-0.06802489160873784,-0.17295516052396512,-0.0908883145455155,-0.11123723639301047,-0.12887095319832673,-0.14364279888351705,-0.15545838894001127,-0.16427326909938786,-0.17009005674315064,-0.17295516052396537
160.92985971943887,-0.0691179139621548,-0.17573501806360664,-0.0923489165301543,-0.11302496636527803,-0.13094214856468644,-0.14595144981628863,-0.15795697444210247,-0.16691355594707472,-0.17282385320130597,-0.17573501806360664
161.60320641282564,-0.06931469450873592,-0.17638869014663025,-0.0926448028068349,-0.11340940665794011,-0.13140351241533538,-0.14647732329864607,-0.15853444349888696,-0.1675294741195901,-0.17346509075436195,-0.17638869014663017
162.27655310621242,-0.06931624817079528,-0.1763310055364226,-0.0926336069018443,-0.11338674068154095,-0.13137084107733574,-0.14643624526422425,-0.15848664244734575,-0.16747667282780732,-0.17340900877701776,-0.17633100553642247
162.9498997995992,-0.0698516517826975,-0.17761908005191582,-0.09333322121941036,-0.11423234252773808,-0.13234286382055888,-0.14751413827801454,-0.15964921997921264,-0.16870244851404653,-0.17467651253455213,-0.1776190800519156
163.62324649298597,-0.07086246041689248,-0.18013210616357841,-0.0946715232159064,-0.11586198593138798,-0.1342249025964336,-0.14960758266110907,-0.1619117633773104,-0.17109116286492215,-0.17714850515922884,-0.18013210616357833
164.29659318637275,-0.07162536894583532,-0.1821726003367823,-0.0957125307516927,-0.11715072207642885,-0.13572842709178126,-0.15129108004963485,-0.1637392137736723,-0.173025980929278,-0.17915414060677318,-0.18217260033678212
164.96993987975952,-0.07179623754031728,-0.18265110877552684,-0.09595029081558966,-0.11744812649087973,-0.13607757561370634,-0.15168359685090355,-0.1641664183777713,-0.17347905045698225,-0.17962426160054507,-0.18265110877552665
165.6432865731463,-0.07202083771592492,-0.18320552269225981,-0.0962468035736487,-0.11780860486437655,-0.1364934642093262,-0.15214589513488466,-0.16466583891088896,-0.17400617032583637,-0.18016966553642538,-0.18320552269225931
166.31663326653307,-0.07227809709363109,-0.18386343903569108,-0.09659135333120253,-0.1182308521827857,-0.13698304562571767,-0.1526918841175665,-0.16525694665287047,-0.17463093746213493,-0.18081664282812887,-0.1838634390356914
166.98997995991985,-0.0725226747876364,-0.18448332395806163,-0.09691771100437821,-0.11862999286412873,-0.13744525617963288,-0.1532069280278967,-0.16581425055098223,-0.17521976928129335,-0.1814262797835094,-0.1844833239580612
167.66332665330663,-0.07281169717052517,-0.18521552006900321,-0.09730330928198622,-0.11910153629166925,-0.1379912719011546,-0.15381532764971143,-0.1664725494336891,-0.1759152960655401,-0.18214637402210515,-0.18521552006900302
168.33667334669337,-0.0729240376457297,-0.18554400072276958,-0.09746262482440689,-0.11930275399053755,-0.13822885051556152,-0.15408338493690923,-0.16676498474449308,-0.17622590669455604,-0.18246896405629262,-0.18554400072276947
169.01002004008015,-0.07290621137219361,-0.18547815345241053,-0.09743438024944817,-0.11926520195949164,-0.13818321411417342,-0.15403096896334925,-0.16670714631009204,-0.17616402732847855,-0.182404423629996,-0.18547815345241053
169.68336673346693,-0.07328287712735061,-0.18639668804641868,-0.09792924692285498,-0.1198651668737953,-0.1388741990334723,-0.1547981811180992,-0.16753533174332552,-0.17703771381888417,-0.18330815080337237,-0.1863966880464185
170.3567134268537,-0.07299707941903955,-0.18584194585904223,-0.09758436694347442,-0.1194680769410649,-0.13843206562358845,-0.15431839063208666,-0.16702541629632836,-0.17650527742411815,-0.18276079639734283,-0.185841945859042
171.03006012024048,-0.07252902187079374,-0.18445777794944185,-0.09691717795964658,-0.11862328304226491,-0.1374331645812895,-0.15319031657439997,-0.16579402414268818,-0.17519685296384518,-0.18140159730464644,-0.18445777794944154
171.70340681362725,-0.07470718215065866,-0.18970021855451275,-0.09976395022189852,-0.12206440887481207,-0.14138895229381773,-0.1575770930973635,-0.17052554510298154,-0.18018565584723645,-0.18656028452572657,-0.1897002185545124
172.37675350701403,-0.07520623029540191,-0.19150369880347673,-0.10054572736865379,-0.12309898399187642,-0.1426432151592273,-0.1590156256645959,-0.1721114571424112,-0.18188137388216266,-0.1883282851022661,-0.19150369880347667
173.0501002004008,-0.07332191269748418,-0.18676045614573525,-0.09803824414300646,-0.1200370500693666,-0.13910090671793846,-0.1550709403766821,-0.16784491933126383,-0.17737470020315185,-0.18366312418401276,-0.18676045614573522
173.72344689378758,-0.07284835982044803,-0.1853449317740549,-0.09736006574427085,-0.11917626656614129,-0.1380816254874311,-0.1539187870049411,-0.1665864906771402,-0.17603704612390236,-0.18227326357061877,-0.185344931774055
174.39679358717436,-0.07305030699845444,-0.1858202149725137,-0.09762168426591544,-0.11949090529430209,-0.13844216267595402,-0.1543177557005355,-0.1670162006852789,-0.1764897012633545,-0.18274107309229215,-0.18582021497251366
175.07014028056113,-0.07328103039087037,-0.18644172351702976,-0.09793746936844143,-0.11988246473467884,-0.13889942196367627,-0.15483006592152823,-0.16757254392303825,-0.17707888632616747,-0.18335191949981008,-0.18644172351702976
175.7434869739479,-0.07313127244292385,-0.186079783135636,-0.09774139904386941,-0.11964523756564227,-0.1386265624196008,-0.1545273692380428,-0.1672459805392716,-0.17673450992951545,-0.18299577956807223,-0.18607978313563595
176.41683366733466,-0.07382737023389482,-0.18766196768550988,-0.09863109795573748,-0.12070683304725521,-0.13983689774290245,-0.1558622209338577,-0.1686804339838959,-0.17824332132927906,-0.18455372099554304,-0.18766196768550997
177.09018036072143,-0.07556339182695654,-0.19198242118489506,-0.10093052860201604,-0.12350748910197436,-0.14307178217855068,-0.15946081606171159,-0.17256995374398768,-0.18234990918165309,-0.18880358141399606,-0.19198242118489497
177.7635270541082,-0.07763403241598286,-0.19723777358140387,-0.10369513701071303,-0.12688970743569472,-0.14698918239470468,-0.16382653358016577,-0.17729426833024153,-0.1873417551626957,-0.1939719719078458,-0.19723777358140415
178.43687374749499,-0.07912046889167526,-0.20114734115736876,-0.10570918513638639,-0.12937362732370353,-0.14988043081939387,-0.16705906109685126,-0.18079977237314265,-0.1910508744978957,-0.19781541007671255,-0.20114734115736882
179.11022044088176,-0.07992514406155407,-0.20325609491739793,-0.1067978179872939,-0.13071513637662105,-0.15144115298423982,-0.16880344892284618,-0.18269106757641357,-0.19305174990925467,-0.19988857337271093,-0.20325609491739788
179.78356713426854,-0.08054810248463651,-0.20483109347433595,-0.10762822413322068,-0.13173017064968967,-0.15261617727536145,-0.1701124964001068,-0.18410731645795889,-0.19454797582598363,-0.20143757573380594,-0.20483109347433606
180.4569138276553,-0.08190254440118351,-0.2081320312351697,-0.10940719630715366,-0.13388666839878646,-0.15509965825952543,-0.17286982883325733,-0.18708369856617915,-0.19768781648627637,-0.2046853275984451,-0.20813203123516966
181.1302605210421,-0.08225189541661139,-0.2094772559386456,-0.10997233076269633,-0.13464479435020532,-0.15602552714268514,-0.17393640848957853,-0.188262818864587,-0.19895077903785854,-0.2060034725991479,-0.20947725593864575
181.80360721442887,-0.07881703690313216,-0.20101083974256273,-0.10544022692019461,-0.1291368294978871,-0.14967228952037392,-0.16687522384696668,-0.18063535844215967,-0.1909007682037044,-0.19767452288575232,-0.2010108397425627
182.47695390781564,-0.07852210946323965,-0.1995226133624094,-0.10488738036662586,-0.1283528033313104,-0.1486870626357797,-0.1657211203707922,-0.17934619324355144,-0.18951104386417628,-0.19621868758948985,-0.19952261336240945
183.15030060120242,-0.08031069311094209,-0.20423042002376426,-0.10731171728956122,-0.1313432223080831,-0.15216816450832912,-0.16961332181165525,-0.1835672197125127,-0.19397735449789671,-0.2008468173163632,-0.20423042002376438
183.82364729458916,-0.07969167203394888,-0.20288129986121228,-0.10653290535364193,-0.13042274485061567,-0.1511252176847241,-0.16846789271289336,-0.18233981144514633,-0.19268871863061976,-0.1995176959873809,-0.20288129986121234
184.49699398797594,-0.07969060672405584,-0.20267306190286385,-0.10648727965438332,-0.1303370077277815,-0.15100448016977305,-0.1683177435638297,-0.18216614173330184,-0.192497557821887,-0.19931506154658482,-0.20267306190286374
185.17034068136272,-0.08030396345962207,-0.2042618327947627,-0.10731312203174112,-0.1313520044854921,-0.15218341262016147,-0.16963401382367277,-0.18359226444039167,-0.1940056297051655,-0.20087720403973253,-0.20426183279476268
185.8436873747495,-0.08060219115047829,-0.20497929693143052,-0.10770277208244194,-0.13182296491868786,-0.152724802775493,-0.17023439107790253,-0.18423982428968347,-0.1946883969895745,-0.2015832134226456,-0.20497929693143058
186.51703406813627,-0.08250023611541973,-0.20951441254950542,-0.1101762407188257,-0.13480792836092909,-0.15615266729493651,-0.1740331452798617,-0.18833525001903317,-0.19900523097961642,-0.20604624839940888,-0.20951441254950548
187.19038076152304,-0.08502467716314863,-0.21603359522289056,-0.11357086932254934,-0.13897722279610528,-0.1609933593208146,-0.17943630756264858,-0.19418831492007924,-0.20519391752277405,-0.21245637768230977,-0.21603359522289062
187.86372745490982,-0.08662969423175433,-0.22016814169314933,-0.11572685884287323,-0.1416237379454472,-0.16406502690338334,-0.18286415691728347,-0.19790106238348906,-0.20911919162773496,-0.2165218725344853,-0.22016814169314927
188.5370741482966,-0.08901707231711212,-0.2260802992735721,-0.11888271093481215,-0.1454631945415335,-0.1684966845094959,-0.18779183243408187,-0.20322549281168323,-0.21473966019696397,-0.22233774501779865,-0.2260802992735722
189.21042084168337,-0.09056151986539569,-0.23037388358257388,-0.12102519316322688,-0.1481387011306104,-0.17163449981705392,-0.191317081082882,-0.2070606305215739,-0.21880589195459738,-0.22655635555261724,-0.23037388358257374
189.88376753507015,-0.0897455578581509,-0.2284078276749562,-0.11995822766615918,-0.14684865531891125,-0.17015130809680545,-0.18967215323470593,-0.20528633044051514,-0.216935036479052,-0.2246217382440417,-0.22840782767495602
190.55711422845692,-0.09101059127459994,-0.23121095663105223,-0.12155958426477942,-0.1487484246182118,-0.17230918029092382,-0.19204605258393123,-0.20783303417164137,-0.21961077332357903,-0.22738276127068974,-0.23121095663105234
191.2304609218437,-0.0930892747768785,-0.23662708338842323,-0.12436515772616022,-0.1522011864833157,-0.17632290436448533,-0.19652974711716228,-0.21269264268822954,-0.22475079754442917,-0.23270778943714962,-0.23662708338842314
191.90380761523045,-0.09418017259765511,-0.2394407680765884,-0.1258312791252364,-0.154001387319032,-0.17841267245157535,-0.19886211128832076,-0.21521905118633516,-0.2274219555775035,-0.2354744473002999,-0.23944076807658848
192.57715430861722,-0.09620928815741839,-0.2444266113013486,-0.12850514333564378,-0.15724870024338114,-0.182156708907016,-0.20302217615073653,-0.21971189000803776,-0.2321631049627209,-0.24037951163223306,-0.2444266113013487
193.250501002004,-0.0983106371374459,-0.24989104890376718,-0.13133896407449913,-0.160734682356635,-0.18620796484303334,-0.20754701494955669,-0.2246155320356143,-0.23734931780253665,-0.24575215030705172,-0.24989104890376743
193.92384769539078,-0.10008534983142767,-0.2542590675435007,-0.13367907229856607,-0.16357774364000147,-0.18948672878167672,-0.21119071513260657,-0.22855113715953715,-0.24150272803641776,-0.2500493269800313,-0.2542590675435009
194.59719438877755,-0.1048684477082684,-0.26597217016086533,-0.13997350764095165,-0.17121625193222217,-0.19828940822067,-0.22096841418426616,-0.2391087392580144,-0.2526422974065472,-0.26157308446667754,-0.2659721701608657
195.27054108216433,-0.10655175843832443,-0.27135492251273957,-0.14245988417649771,-0.1744197150089212,-0.2021155267472935,-0.22531661071326822,-0.24387450622523565,-0.25771929599177784,-0.26685510283195324,-0.27135492251273946
195.9438877755511,-0.10291594726339146,-0.2620227851684136,-0.13758282550709783,-0.16843797431300903,-0.195176528639454,-0.21757572019920934,-0.23549220212027072,-0.24885846849543183,-0.2576785027461572,-0.26202278516841376
196.61723446893788,-0.10784240314854673,-0.27320346199352663,-0.14387604150300043,-0.17594450840998424,-0.20373281847368238,-0.22701076341600496,-0.24563017119691308,-0.2595212343208578,-0.2686880438266609,-0.27320346199352685
197.29058116232466,-0.10899057942808546,-0.27797355611097674,-0.1458083580115373,-0.17857864833469556,-0.20697723272227417,-0.23076720610882093,-0.249796128971211,-0.26399221689035746,-0.27335970928689635,-0.2779735561109768
197.96392785571143,-0.10042597272781915,-0.2564318070982457,-0.13441505776452414,-0.1646685984522716,-0.1908866946804623,-0.21285022881155222,-0.2304182221760281,-0.24352429897250114,-0.25217239025660104,-0.25643180709824565
198.6372745490982,-0.10023888259339069,-0.25454413261404457,-0.13386156115136635,-0.16378577379396983,-0.18971676889688785,-0.2114391460037056,-0.2288142807155143,-0.24177687663261788,-0.25033077290513506,-0.2545441326140445
199.31062124248496,-0.10296539626781316,-0.2617134064930246,-0.13755553992330563,-0.16834126279033196,-0.19501905467251093,-0.2173671190735757,-0.23524271933478166,-0.24857862528743233,-0.2573787929666663,-0.26171340649302466
199.98396793587173,-0.1047644267721788,-0.26612176458976067,-0.13992348717619804,-0.17121527381334511,-0.1983314511327426,-0.22104669400539084,-0.23921599281448575,-0.25277104509025866,-0.2617158682598843,-0.26612176458976056
200.6573146292585,-0.11010884414883534,-0.2792431094828569,-0.14696386429923336,-0.1797639751507406,-0.20818662356751275,-0.23199607845297499,-0.25104061992228555,-0.26524877442039263,-0.274624735885592,-0.2792431094828569
201.33066132264528,-0.11349964885260438,-0.28861781770411377,-0.15165642645435456,-0.18561674960824545,-0.21504566655948698,-0.23969840687880864,-0.25941745135595207,-0.2741286089216528,-0.28383624697677756,-0.28861781770411354
202.00400801603206,-0.1134778278993871,-0.28857241799263594,-0.1516292761065183,-0.1855850066041939,-0.2150100217076955,-0.23965952167277899,-0.25937597184758165,-0.2740851764441849,-0.283791505528971,-0.2885724179926358
202.67735470941884,-0.11692505121748514,-0.29682304023393624,-0.1561246464556435,-0.19101206140382848,-0.22124381087565406,-0.24656887587259932,-0.2668257052482526,-0.28193820045657697,-0.29191083298688325,-0.29682304023393635
203.3507014028056,-0.12107463852501578,-0.3075253367383579,-0.16170161070871772,-0.19785973419466224,-0.22919280630323927,-0.2554405183808999,-0.27643534428175837,-0.2920983738153994,-0.3024342464737566,-0.30752533673835764
204.0240480961924,-0.12342646763353415,-0.31389707616661333,-0.16492826932727495,-0.20186584527335172,-0.23387481231189158,-0.2606888946978037,-0.28213673542609474,-0.2981376271682603,-0.30869632215209525,-0.3138970761666134
204.69739478957916,-0.12240504298103719,-0.3116665477248883,-0.16364223695801985,-0.2003452052428677,-0.23215134697779333,-0.25879570243390315,-0.28010777284649546,-0.29600726388294296,-0.30649891187212774,-0.31166654772488833
205.37074148296594,-0.12358173032383303,-0.3139684507304164,-0.1650660284022127,-0.2019874242329031,-0.2339820470305654,-0.26078398921943063,-0.28222212533875013,-0.2982158528221539,-0.30876991352332184,-0.3139684507304167
206.04408817635272,-0.12777091055688922,-0.32459458123711327,-0.17065796747355766,-0.20882768993327935,-0.24190398980601752,-0.2696120276799087,-0.29177492699219054,-0.3083093740812928,-0.3192202681933591,-0.32459458123711327
206.7174348697395,-0.1297173922119639,-0.3323146492742919,-0.17335562832058105,-0.21219901472837002,-0.24586470516297726,-0.2740728791849999,-0.2966433927657842,-0.31349129483986693,-0.324621377156176,-0.3323146492742919
207.39078156312624,-0.1309567461272143,-0.3530512775561644,-0.17545593106414079,-0.2151100950997366,-0.24952877530216608,-0.2784255929584908,-0.3016149134502333,-0.31900735966178595,-0.3306043472811494,-0.3530512775561644
208.06412825651302,-0.1321265997902565,-0.3784011690382828,-0.17763234293216393,-0.21824153412634356,-0.25355427186554663,-0.2832758997284952,-0.30721369387668923,-0.32527238870095143,-0.337448710054627,-0.3784011690382828
208.7374749498998,-0.1339190214271299,-0.4116724676346299,-0.1807749877439347,-0.22266032618366516,-0.2591628774044922,-0.28997732056184156,-0.31490188850509654,-0.33383390115437106,-0.3467642879592534,-0.4116724676346299
209.41082164328657,-0.1354828256050309,-0.4509165094286852,-0.1838782425717044,-0.22722787886317736,-0.265104792859212,-0.29719065479917983,-0.3232725083498297,-0.34323832614945216,-0.35707153194007635,-0.4509165094286852
210.08416833667334,-0.1352557974776721,-0.4722717876090907,-0.18437866440471848,-0.22843982869330648,-0.2670037151232327,-0.29974408101659983,-0.3264408343133082,-0.34697563130646236,-0.36132642742985976,-0.4722717876090907
210.75751503006012,-0.13097098181376748,-0.43363115518585804,-0.17829257514716523,-0.22069086274151456,-0.25774334289941964,-0.28913445779031927,-0.3146524475497555,-0.3341850050364865,-0.3477139025396603,-0.43363115518585804
211.4308617234469,-0.12177451418987519,-0.31291567757964933,-0.16337776324576062,-0.20041905789667191,-0.23252752127426332,-0.25943182749566257,-0.2809569784977888,-0.29701996618193804,-0.30762448508739987,-0.3129156775796493
212.10420841683367,-0.11502728522047445,-0.29357997082723775,-0.1539292608948546,-0.1885552803289482,-0.2185623765048184,-0.24369995646644887,-0.2638067830828755,-0.27880693675064233,-0.2887049083649001,-0.29357997082723775
212.77755511022045,-0.10832193915725512,-0.27652972474414844,-0.14496980062088247,-0.1775896489225027,-0.2058582813968171,-0.2295395492134474,-0.24848151145322267,-0.2626126276436848,-0.2719371314964584,-0.2765297247441487
213.45090180360722,-0.10340844331830593,-0.263654884287148,-0.13832267639239518,-0.1693987180326603,-0.19632908859726714,-0.21888911761547497,-0.23693424131084803,-0.2503963863249025,-0.2592795750402249,-0.26365488428714834
214.124248496994,-0.10056084555026093,-0.2562031397525528,-0.1344725036732556,-0.16465574250664064,-0.19081217788419752,-0.21272377886199456,-0.2302502485071175,-0.24332551852127515,-0.2519534888250865,-0.2562031397525524
214.79759519038078,-0.09864438970579663,-0.2512491219069664,-0.13189444770729808,-0.1614886468995143,-0.18713453231158905,-0.2086184027037858,-0.22580274486669397,-0.23862279961580563,-0.24708238788209286,-0.2512491219069668
215.47094188376752,-0.09634502616432694,-0.2455074668950126,-0.12884474199304596,-0.15777135114560137,-0.18283884745834983,-0.20383824531470918,-0.22063506877761987,-0.2331659912273526,-0.24143475121317315,-0.2455074668950128
216.1442885771543,-0.09343141724306844,-0.23815917348760862,-0.12496467491612719,-0.15303125452732766,-0.1773535507695595,-0.19772871901883574,-0.21402623694225298,-0.22618464132820357,-0.23420756225749434,-0.23815917348760873
216.81763527054107,-0.08968231072597069,-0.22892495752675912,-0.12001965190506787,-0.1470224292980188,-0.17042318418550484,-0.190026493490082,-0.2057066167165787,-0.21740434745014936,-0.22512318736298823,-0.22892495752675926
217.49098196392785,-0.0807475797663104,-0.20710253805648696,-0.1082742573858156,-0.1327774652493943,-0.1540132303705069,-0.17180331903902385,-0.18603307536073066,-0.1966485313266858,-0.20365289720711963,-0.20710253805648682
218.16432865731463,-0.07186042409419854,-0.18358638199940747,-0.09620192247998674,-0.11786842343142702,-0.136645009309583,-0.152374657383135,-0.16495634346375262,-0.17434250555223185,-0.18053596273902928,-0.1835863819994073
218.8376753507014,-0.07127531627115005,-0.18123526136690218,-0.09523464585670804,-0.11655896081040526,-0.13503792918091867,-0.1505178490297583,-0.16289980795151093,-0.1721372190238355,-0.17823282515102706,-0.1812352613669024
219.51102204408818,-0.07134609942051531,-0.1815930111721312,-0.09536746093721704,-0.11674737107562443,-0.13527472232571425,-0.1507952510648539,-0.1632096876973452,-0.17247128040784196,-0.17858278503854214,-0.1815930111721311
220.18436873747495,-0.0705508207202176,-0.17963650726447788,-0.09431895730039207,-0.11547365062044743,-0.13380592065811422,-0.14916306087349726,-0.16144680570926342,-0.17061087779161235,-0.17665800651339614,-0.179636507264478
220.85771543086173,-0.06952428445894636,-0.17703150069014972,-0.09294845972107382,-0.11379704056869443,-0.131864054100557,-0.14699899167663943,-0.15910500250462295,-0.16813647581130564,-0.17409610198499736,-0.1770315006901497
221.5310621242485,-0.06878960392323698,-0.17510483331414348,-0.09195422311471746,-0.11257166310179245,-0.13043830778243415,-0.1454053689870038,-0.15737710160649254,-0.16630841446864,-0.17220196624399844,-0.17510483331414356
222.20440881763528,-0.06789435776430999,-0.172920322167007,-0.09077781510486788,-0.1111452031747235,-0.12879526153514842,-0.14358092574680079,-0.15540756193809258,-0.1642306038600327,-0.1700526807714786,-0.17292032216700692
222.87775551102203,-0.06634405187454179,-0.16901845016755873,-0.08871498611291201,-0.10862632444462839,-0.12588124135931728,-0.14033591503293413,-0.15189779977851636,-0.16052331397950878,-0.16621502998656212,-0.1690184501675587
223.5511022044088,-0.06515875545730018,-0.1659218207840878,-0.0871134628038474,-0.10665416658836017,-0.1235878054396354,-0.13777330570775645,-0.1491198881440778,-0.1575848014702418,-0.1631705675679282,-0.16592182078408768
224.22444889779558,-0.06428599093247106,-0.16368661294667486,-0.0859438870287481,-0.10522038078731057,-0.12192504158856163,-0.13591871753753296,-0.1471118655260174,-0.15546231604349103,-0.16097255629024565,-0.16368661294667525
224.89779559118236,-0.06351852841880345,-0.16169969442629267,-0.08491080873803132,-0.10395082632377314,-0.12045052566861107,-0.13427248962823476,-0.14532829071793343,-0.15357628429245912,-0.15901892608722779,-0.16169969442629253
225.57114228456913,-0.06321413832689914,-0.16085196656075001,-0.08448824419556547,-0.10342291735620254,-0.11983123970774943,-0.13357662297595763,-0.14457117115121434,-0.15277348840643082,-0.1581860143801252,-0.16085196656074988
226.2444889779559,-0.06287442428915971,-0.16005379788536256,-0.08404846425867553,-0.10289421073339126,-0.1192255438493284,-0.13290646026822484,-0.14384944178102577,-0.15201327158371325,-0.15740037982571806,-0.1600537978853625
226.9178356713427,-0.06208753609469435,-0.15808337098158692,-0.08300359322295528,-0.10161980728347034,-0.11775227630412446,-0.13126661892207392,-0.1420763617465265,-0.15014078086039412,-0.1554622781445893,-0.1580833709815871
227.59118236472946,-0.061435734017355005,-0.1563911471334406,-0.08212518964179447,-0.10053964770080785,-0.11649724095942623,-0.129865073935967,-0.14055762859539003,-0.14853463031530126,-0.153798453876856,-0.15639114713344074
228.26452905811624,-0.06117215388510297,-0.15564892849609507,-0.0817575203132126,-0.10007917963403468,-0.11595627258279713,-0.12925663816610483,-0.13989522925370496,-0.14783199164018423,-0.15306928580195964,-0.1556489284960951
228.93787575150301,-0.06123041043870134,-0.15580442563786212,-0.0818369641519166,-0.10017748090918903,-0.1160709155518992,-0.1293849709838834,-0.14003451228886293,-0.14797944377402472,-0.15322212823229656,-0.15580442563786234
229.6112224448898,-0.0607135691403701,-0.1545877049765365,-0.08116734459997066,-0.09937210370185565,-0.11514801153427662,-0.12836365840507902,-0.13893448299663058,-0.1468206617407868,-0.15202454330172535,-0.15458770497653646
230.28456913827657,-0.059743151097620455,-0.15216033519456132,-0.07987935059092004,-0.09780155266587687,-0.11333265482960644,-0.12634324546665127,-0.13675005020761594,-0.14451385249292686,-0.14963696608075655,-0.15216033519456137
230.9579158316633,-0.05872606836817071,-0.14952446143856452,-0.07850966894421718,-0.0961179558891526,-0.11137697852483289,-0.12415962741551775,-0.1343841088331728,-0.142011902881575,-0.14704528161073482,-0.14952446143856463
231.6312625250501,-0.05851636884954793,-0.14887707186633603,-0.07820494597632172,-0.0957283911527545,-0.11091374938160171,-0.12363463496267044,-0.13380971667675598,-0.14140068995087357,-0.14640981173882925,-0.14887707186633592
232.30460921843687,-0.057853488447600306,-0.1473741337391844,-0.07735852295365986,-0.0947190009969727,-0.10976334541270495,-0.12236618236547073,-0.13244683603316454,-0.13996731384037403,-0.14492985757582869,-0.1473741337391844
232.97795591182364,-0.056497307225203464,-0.14385504795098095,-0.07553120557234913,-0.09247225225854724,-0.10715307129185755,-0.11945135816352924,-0.1292884116111828,-0.13662716850947093,-0.1414698153652628,-0.14385504795098086
233.65130260521042,-0.05699219416949045,-0.1448396475289599,-0.07613360895943394,-0.09316971548117597,-0.10793257343029067,-0.12029945694715452,-0.13019138609267472,-0.1375711606431213,-0.14244096955318195,-0.14483964752896006
234.3246492985972,-0.05765074933550137,-0.14664948132420183,-0.07704265421645941,-0.09430198491453226,-0.10925843300683401,-0.12178754558609511,-0.131809234251808,-0.13928577902649705,-0.14421940172079026,-0.14664948132420194
234.99799599198397,-0.05753483924687266,-0.14639950768187232,-0.0768973821620839,-0.09413069748781004,-0.10906466380663513,-0.12157496677560596,-0.1315816087472006,-0.1390469137033891,-0.14397310202733016,-0.14639950768187218
235.67134268537075,-0.05760633226206584,-0.14655373220814544,-0.07698699185860036,-0.09423636117708473,-0.10918420202101342,-0.12170611363289831,-0.1317220418569705,-0.139194283367574,-0.14412505949237822,-0.14655373220814535
236.34468937875752,-0.057309126845128344,-0.14589836504516535,-0.07661146582229166,-0.09379134605825751,-0.10867908628548034,-0.12115069560095465,-0.13112638602680995,-0.13856858149725565,-0.1434794976752495,-0.14589836504516546
237.0180360721443,-0.056796576775045335,-0.14451438219518647,-0.07590923109882337,-0.09292013805739506,-0.10766137095692482,-0.12001021950316408,-0.12988771848819855,-0.13725667829129304,-0.1421192907713529,-0.1445143821951863
237.69138276553107,-0.057561278596508,-0.146302066471618,-0.07689731491766322,-0.09410666069978463,-0.10901965420561899,-0.12151231168608434,-0.13150484377722677,-0.13895966908988405,-0.1438789990936989,-0.1463020664716181
238.36472945891782,-0.05781018851255591,-0.14713958721584294,-0.07727390857834687,-0.09459733849816711,-0.10960943022493459,-0.12218519276016304,-0.13224419344240942,-0.13974855172685102,-0.14470050040097016,-0.147139587215843
239.0380761523046,-0.057178954363089535,-0.14553470848502115,-0.07643048427211915,-0.093565092939347,-0.10841357498120226,-0.12085228692932407,-0.13080166409617122,-0.13822423533427877,-0.14312220987564936,-0.14553470848502098
239.71142284569137,-0.05733041144064986,-0.1458089610089483,-0.07660902733492196,-0.09376748635632395,-0.1086364995360519,-0.12109235865301061,-0.1310554542738936,-0.1384882917899048,-0.1433930795193093,-0.14580896100894838
240.38476953907815,-0.05767400596753913,-0.14669992858524653,-0.07707184461389982,-0.09433644950273223,-0.10929746408120801,-0.12183040038836393,-0.1318551475507135,-0.13933397506243422,-0.14426910540171706,-0.14669992858524666
241.05811623246493,-0.05789270780955607,-0.14727142100642232,-0.0773673716361883,-0.0947003874861303,-0.10972070342229832,-0.12230332381767055,-0.13236781151146254,-0.1398762826407424,-0.14483096902320897,-0.1472714210064222
241.7314629258517,-0.058002328614675996,-0.1475775498620427,-0.07751974001415224,-0.09489085638843747,-0.10994421808221505,-0.12255453216868567,-0.1326411707111592,-0.14016616042242167,-0.1451317388016755,-0.14757754986204238
242.40480961923848,-0.05760079276948904,-0.1466522453868892,-0.07700380839112494,-0.09427332093906031,-0.10923874855428933,-0.12177544261448542,-0.13180319220881204,-0.13928422233114054,-0.1442207606053235,-0.14665224538688923
243.07815631262525,-0.05717854839729145,-0.14546291260468164,-0.07641471488773457,-0.0935355006396307,-0.10837192446599782,-0.12080050482569736,-0.1307417796263406,-0.1381583247813158,-0.14305234553210827,-0.14546291260468153
243.75150300601203,-0.058111865842876816,-0.14767751772077303,-0.07762769471748479,-0.09499701171657182,-0.11004860546864892,-0.12265735923068306,-0.13274275402549893,-0.14026686443659012,-0.1452319218160579,-0.14767751772077306
244.4248496993988,-0.059086826495601805,-0.15022446306171036,-0.07894498877273164,-0.0966191364594216,-0.11193496506369904,-0.12476509943148954,-0.13502756883820602,-0.14268376537119293,-0.14773596178924792,-0.15022446306171033
245.09819639278558,-0.05933527800521229,-0.15100059791495307,-0.07930801836124646,-0.09708445373997333,-0.11248908755780654,-0.12539367761916906,-0.13571569867542055,-0.14341628432892067,-0.14849772515690163,-0.15100059791495307
245.77154308617236,-0.058514764248053144,-0.1490093325350379,-0.07823210162573235,-0.095781461416957,-0.11098944558445634,-0.12372934916948264,-0.13391963927215947,-0.1415219192626686,-0.1465384543388437,-0.14900933253503806
246.4448897795591,-0.05827853841590669,-0.14824491120282027,-0.07788124851897425,-0.09532822824361224,-0.11044730130300355,-0.12311265071726053,-0.13324331096840114,-0.14080114948992556,-0.14578841287389654,-0.14824491120282038
247.11823647294588,-0.05863846403278511,-0.1491661968862126,-0.07836350004571589,-0.09591934414332506,-0.1111327515475862,-0.12387712398990228,-0.13407099278924342,-0.14167598811918444,-0.1466943702896653,-0.14916619688621272
247.79158316633266,-0.05861022911266043,-0.1491312285797987,-0.07833367970866571,-0.0958882048619335,-0.11110051828233282,-0.12384399278776216,-0.13403714227357866,-0.14164158961930762,-0.14665959643764884,-0.1491312285797987
248.46492985971943,-0.05877614867146856,-0.14949874913151637,-0.07854367991704125,-0.09613731837850285,-0.11138346239896393,-0.12415525273295333,-0.13437105258329063,-0.14199241280028968,-0.14702159822010782,-0.14949874913151628
249.1382765531062,-0.059483990586928104,-0.15119903724184114,-0.07946804432694107,-0.09725417702494799,-0.11266701535712983,-0.12557840256175126,-0.13590586444165265,-0.1436105555624278,-0.14869476228073356,-0.15119903724184122
249.81162324649299,-0.06083406014786649,-0.15460095129763787,-0.08126531232228044,-0.09944936826451603,-0.1152069849882649,-0.12840717627643838,-0.13896564570868936,-0.14684268854998125,-0.1520406407529622,-0.1546009512976379
250.48496993987976,-0.061395148738965795,-0.15619832473143005,-0.08205171451483438,-0.10043668084840704,-0.11636860099971716,-0.1297148834411754,-0.1403902029712817,-0.14835437365110904,-0.1536097629902149,-0.15619832473143022
251.15831663326654,-0.06166636135124689,-0.15680109382273769,-0.08239537964554683,-0.10084466785306483,-0.11683224007594617,-0.13022510907975757,-0.1409376935388959,-0.14892968570850318,-0.1542034591205591,-0.1568010938227376
251.8316633266533,-0.06289759115376722,-0.15982672204075224,-0.08401790985111952,-0.10281521751883295,-0.11910424110798157,-0.13274958768189898,-0.14366412476481616,-0.15180681170914234,-0.15718006296547912,-0.15982672204075213
252.5050100200401,-0.06433270452326159,-0.16347687605030264,-0.08593565854720085,-0.10516252497820523,-0.12182379271374798,-0.13578097237723646,-0.1469449394881434,-0.15527371445419602,-0.16076975932659193,-0.16347687605126757
253.17835671342687,-0.06587085823778191,-0.16736209827523774,-0.08798528898704946,-0.1076673250639694,-0.12472299789011876,-0.1390105595041587,-0.15043878717534087,-0.15896471332543838,-0.16459086541750417,-0.16736209827523751
253.85170340681364,-0.06761168736824393,-0.17177434236586783,-0.09030824291217962,-0.1105083463724898,-0.12801294059943702,-0.14267655855465552,-0.154405583692638,-0.16315592061354056,-0.16893016284568194,-0.17177434236586775
254.5250501002004,-0.06929459728706693,-0.17607415449481598,-0.09256129672782894,-0.11326888449572994,-0.131213271909317,-0.14624531567119115,-0.15826903392367733,-0.1672392176021144,-0.17315852616810376,-0.17607415449481606
255.19839679358716,-0.0699244876915324,-0.17794530460799798,-0.09346091113896929,-0.11440913118073096,-0.13256234855977228,-0.1477694465854832,-0.15993317968859122,-0.1690077484830392,-0.1749958519024979,-0.17794530460799818
255.87174348697394,-0.06862389699934417,-0.17483570981275934,-0.09176555660191452,-0.11236289339073582,-0.13021229418401037,-0.1451649773628227,-0.15712520575420402,-0.16604789482785315,-0.17193570566800698,-0.1748357098127592
256.5450901803607,-0.06696238241132388,-0.17061279191557813,-0.08954592507698446,-0.10964653298741057,-0.12706548819196334,-0.14165758644209245,-0.15332939283905506,-0.16203690729843873,-0.16778272715618162,-0.17061279191557863
257.2184368737475,-0.06578199454705691,-0.16748013446468502,-0.08794051301081958,-0.10766256147667423,-0.12475332018816071,-0.13907042994565982,-0.15052228369949266,-0.15906573988428982,-0.16470334297185127,-0.16748013446468524
257.89178356713427,-0.065557748233525,-0.16679444367499413,-0.08761606069590369,-0.10724866003833804,-0.12426176447810085,-0.13851376958895792,-0.14991355091404412,-0.15841819175524455,-0.16403022100672224,-0.16679444367499438
258.565130260521,-0.06586015249891172,-0.16750247309150257,-0.08800702583973505,-0.10771830726473208,-0.12479952096149703,-0.1391085533957247,-0.15055395085465728,-0.15909264029781733,-0.16472715860551881,-0.16750247309150254
259.2384769539078,-0.06584283789106535,-0.1675888504137087,-0.08801195393101298,-0.10774330459902726,-0.12484205551852232,-0.1391658345585091,-0.15062302449171394,-0.159170477539127,-0.16481073718613176,-0.1675888504137087
259.91182364729457,-0.06500804401905828,-0.16551301417864997,-0.08690658614768708,-0.10639724606547513,-0.12328748882049284,-0.1374366246931226,-0.14875412087261305,-0.15719734165711033,-0.16276880164759003,-0.16551301417864997
260.5851703406814,-0.0645977137290443,-0.1643853843038801,-0.086340212185408,-0.10569179557101233,-0.12246141543332904,-0.13650946561143706,-0.1477461083241065,-0.15612903345224727,-0.16166073472289932,-0.16438538430388017
261.2585170340681,-0.06370705956443137,-0.16230313563542959,-0.08518942488133163,-0.10430986896405933,-0.12087939661853267,-0.13475990698450846,-0.14586253510678623,-0.15414543228320457,-0.1596110681955202,-0.16230313563542972
261.9318637274549,-0.06182579663321301,-0.15753260764596033,-0.08267853040514536,-0.10123865585974823,-0.11732266433656437,-0.13079646586349453,-0.14157377789108738,-0.14961396895947482,-0.15491943797689958,-0.1575326076459603
262.6052104208417,-0.061102101665191505,-0.15549167418391338,-0.08166840716977451,-0.09997314885543948,-0.11583560650162342,-0.12912372145535592,-0.1397525130529589,-0.14768195886080238,-0.15291441793070693,-0.1554916741839135
263.2785571142285,-0.06055319688400414,-0.1541944797432896,-0.0809561998592822,-0.09911579818812083,-0.11485258605255774,-0.12803546764329496,-0.13858008390825616,-0.14644670675865512,-0.15163767944524847,-0.15419447974328954
263.9519038076152,-0.05947802370141654,-0.15145164253082016,-0.07951765166910188,-0.09735384287488635,-0.11281037839180587,-0.1257584917247794,-0.13611532317757113,-0.1438418511070784,-0.14894037740832744,-0.15145164253082005
264.62525050100203,-0.05921491484426395,-0.1506557545256831,-0.07913883422763723,-0.09687174704897186,-0.11223862746178825,-0.12511157662340328,-0.13540828967887042,-0.1430900035744992,-0.14815900234709173,-0.1506557545256832
265.2985971943888,-0.05864985262144524,-0.14937596458814598,-0.0784176108284141,-0.09601186971372616,-0.1112587750056998,-0.12403128822517526,-0.134247661765375,-0.14186939783457062,-0.1468987675661474,-0.14937596458814617
265.9719438877755,-0.05704342840893489,-0.14539465736465482,-0.07629340965768856,-0.09342707752634213,-0.1082749780357988,-0.12071329177474785,-0.13066234565461593,-0.1380846212420288,-0.14298233419694156,-0.1453946573646547
266.6452905811623,-0.0551027152106609,-0.14047684224622503,-0.07370394537346672,-0.09026026245636694,-0.10460787656659036,-0.11662710825875999,-0.12624094938587116,-0.13341313724272622,-0.13814581409240867,-0.14047684224622506
267.3186372745491,-0.05401002971695572,-0.13748491673794175,-0.07219802749741168,-0.08838609564064583,-0.10241434958048425,-0.11416595761482327,-0.12356573906550905,-0.13057828792647935,-0.13520569213336286,-0.1374849167379416
267.9919839679359,-0.05391099334249543,-0.13721869015224863,-0.07206264739801475,-0.08821830188325269,-0.10221843209297382,-0.11394646778917401,-0.12332739532827153,-0.13032588645184756,-0.1349440236475729,-0.13721869015224855
268.6653306613226,-0.05292690797122856,-0.1348433340112697,-0.07077502978148598,-0.08666083474767317,-0.10042728213953034,-0.11195962127896332,-0.1211840131309371,-0.1280656855063971,-0.1326066908816777,-0.1348433340112697
269.33867735470943,-0.052285022306743076,-0.13305381195044505,-0.06988351921183833,-0.08554681425918448,-0.09912026086114333,-0.11049085349217644,-0.11958587247506883,-0.12637106992794156,-0.130848464651122,-0.1330538119504448
270.0120240480962,-0.05240181457006081,-0.13333059661633007,-0.07003526002135943,-0.08572959163817481,-0.09932989747856746,-0.11072297677536053,-0.11983598311524485,-0.12663460809578295,-0.13112087329559716,-0.13333059661632998
270.685370741483,-0.05202029744723073,-0.13244001508771477,-0.06954258941125363,-0.08513817313165849,-0.09865300374969851,-0.10997451667090195,-0.11903027701420828,-0.12578617186362345,-0.130244212884496,-0.13244001508771475
271.35871743486973,-0.05136601293691143,-0.13079092095758532,-0.06867150045206505,-0.08407415781305924,-0.09742182283583897,-0.10860330722541736,-0.11754706222822804,-0.12421939262146298,-0.12862228579961005,-0.13079092095758543
272.03206412825654,-0.050603915182571936,-0.12887020726415221,-0.06765690251153159,-0.08283486641581256,-0.09598783909547778,-0.10700623631500855,-0.11581954200291447,-0.12239454764484392,-0.1267332122913919,-0.1288702072641521
272.7054108216433,-0.049765003799250807,-0.1267063246181463,-0.06652934714935026,-0.08145036849801884,-0.09438065951742293,-0.10521250610208707,-0.11387659545946102,-0.12034028562572527,-0.12460550210464227,-0.12670632461814635
273.3787575150301,-0.05046812803827164,-0.12817075695544944,-0.06739926612511063,-0.08246802881936022,-0.09552596899629226,-0.10646460391590834,-0.11521411812655469,-0.12174162666364344,-0.1260490633037856,-0.12817075695544952
274.05210420841684,-0.052006294737840006,-0.13225014192089396,-0.06949075412315246,-0.08505228592754813,-0.09853740612846923,-0.10983395412875022,-0.11886975016971142,-0.12561079774112258,-0.13005909805650895,-0.13225014192089407
274.7254509018036,-0.05080781083436635,-0.12952826033802006,-0.06795933713846083,-0.08322532815322378,-0.09645475568544658,-0.10753726523416854,-0.11640184891658464,-0.12301506959481735,-0.12737890268234528,-0.12952826033801995
275.3987975951904,-0.05013269090540576,-0.12753097513416384,-0.06699691173484107,-0.08200658581844117,-0.0950135720871102,-0.10590961781446875,-0.11462506091773043,-0.12112709283365297,-0.1254176468582005,-0.12753097513416373
276.07214428857714,-0.050946180667706696,-0.12948889782429998,-0.06806011073870279,-0.08329176106586623,-0.09649096108166971,-0.10754797085414249,-0.11639216779096966,-0.12299028827856143,-0.12734428985674878,-0.12948889782430012
276.74549098196394,-0.05194854735168789,-0.13202915863143197,-0.0693976004893459,-0.08492749481772083,-0.09838513148309058,-0.10965863032128076,-0.11867599112977972,-0.12540330122416576,-0.1298425561434171,-0.13202915863143214
277.4188376753507,-0.052848549689762325,-0.13434551352988455,-0.07060613514406253,-0.08641069108748874,-0.10010637341622795,-0.11157929667253941,-0.12075617087156269,-0.12760247639165448,-0.13212024502709394,-0.13434551352988444
278.0921843687375,-0.05393748215881046,-0.1370242510224407,-0.07204170911543085,-0.08815459949895636,-0.10211737617845867,-0.11381400810679412,-0.1231698226274793,-0.13014964738880264,-0.13475555115687143,-0.1370242510224407
278.76553106212424,-0.055916910784798116,-0.1419652039859943,-0.07466671383771362,-0.09135395858802967,-0.10581433414251523,-0.11792776229140803,-0.12761696312371948,-0.13484553415144762,-0.13961561451336355,-0.14196520398599435
279.43887775551104,-0.057744908548260275,-0.1466906169041301,-0.07712581635975829,-0.09437492672616055,-0.1093222872106067,-0.1218436992451909,-0.1318592332246916,-0.13933124015726173,-0.1442619340017275,-0.14669061690413018
280.1122244488978,-0.05907250899164357,-0.15013412144604665,-0.07891425892597387,-0.09657368052794893,-0.11187668460549857,-0.1246960517265939,-0.13494991002540546,-0.14259969709640075,-0.14764768200208242,-0.15013412144604654
280.7855711422846,-0.060024592514639805,-0.15258681221695325,-0.08019320795438802,-0.09814362780835982,-0.11369884467996458,-0.12672950790232365,-0.13715237514257583,-0.1449282393289309,-0.15005940825687952,-0.15258681221695333
281.45891783567134,-0.06121552803546325,-0.15555538388284335,-0.08177164358065875,-0.10006681579943726,-0.11592071410026071,-0.12920155760016314,-0.1398245385571887,-0.1477497114486896,-0.1529794264323761,-0.15555538388284323
282.1322645290581,-0.06284960461069834,-0.15964866307519177,-0.08394173497580099,-0.1027138351915669,-0.11898095111276384,-0.13260792128803506,-0.1435077608978236,-0.15163949781372496,-0.15700554146069726,-0.15964866307519168
282.8056112224449,-0.06505817291990687,-0.16513519412298494,-0.08686488538416469,-0.10627271300969844,-0.12309058769497366,-0.13717887686456343,-0.14844771558864583,-0.15685477304202827,-0.1624025365249902,-0.165135194122985
283.47895791583164,-0.06907091096329014,-0.1750360865785951,-0.09216146117447466,-0.11271126331271554,-0.1305183798125562,-0.14543522604363263,-0.15736681201257877,-0.16626838707578379,-0.17214257526235108,-0.17503608657859507
284.15230460921845,-0.07278669964400446,-0.18488880477894598,-0.09721338640962475,-0.1189531928022782,-0.13779196480344097,-0.15357320022880636,-0.16619617860360397,-0.1756134567831506,-0.18182782364522465,-0.18488880477894587
284.8256513026052,-0.07291060704252064,-0.18555315778764736,-0.09745396855503252,-0.11929846177086542,-0.13822840098594993,-0.15408617741675895,-0.16677036904401737,-0.17623321048880874,-0.18247751745509624,-0.1855531577876474
285.498997995992,-0.07344503775889054,-0.18670338652189516,-0.09812316455748575,-0.12008714427528884,-0.13912038244870018,-0.15506460007565911,-0.16781793866356476,-0.17733242322868814,-0.18361087792627004,-0.18670338652189522
286.17234468937875,-0.07504575629674623,-0.19068227766651535,-0.10024234410832478,-0.12266754910362246,-0.14210035528881965,-0.15837924939719986,-0.17140028891124448,-0.18111451522513505,-0.18752480842562239,-0.19068227766651522
286.84569138276555,-0.07692117412247729,-0.19548594018167034,-0.1027557340156964,-0.12574879990002708,-0.1456737243993585,-0.1623648793597331,-0.17571567447044656,-0.1856759042737011,-0.1922485225100876,-0.19548594018167048
287.5190380761523,-0.07756672079159904,-0.19735444118098996,-0.10366710597997103,-0.1268972645535099,-0.14702791412398183,-0.16389150782105846,-0.17738022632602407,-0.18744328980798292,-0.1940836901443552,-0.19735444118099027
288.1923847695391,-0.07722868868020676,-0.1965578651780957,-0.1032289594056027,-0.12637017106225482,-0.14642382556637845,-0.16322295164262435,-0.1766601024313472,-0.1866846751028572,-0.1932996526223408,-0.1965578651780959
288.86573146292585,-0.07656398067241313,-0.19494167482002622,-0.10235673381482246,-0.12531340410149697,-0.14520722316343718,-0.16187248565918613,-0.1752025610323753,-0.18514723220424192,-0.19170946066636652,-0.19494167482002633
289.5390781563126,-0.0749814250981298,-0.1910639570576738,-0.10027366335201977,-0.12278519043427104,-0.1422934364458105,-0.1586357685699378,-0.17170753726792393,-0.18145946141908795,-0.18789445021893433,-0.1910639570576735
290.2124248496994,-0.07341318184247661,-0.18694331739229222,-0.09814961859599491,-0.12016620333876787,-0.13924540511555433,-0.155228270197326,-0.16801251396961173,-0.1775499670484286,-0.18384347110933358,-0.1869433173922922
290.88577154308615,-0.07342819921988493,-0.18662809174518016,-0.09809363463549224,-0.12004628358196551,-0.13906968343482212,-0.15500565167617875,-0.16775239198273342,-0.1772619586821352,-0.18353717421216464,-0.1866280917451801
291.55911823647295,-0.0774022080978801,-0.1961166682329823,-0.10327099271085198,-0.12629326945768604,-0.14624283899953883,-0.16295438469462437,-0.1763215032631443,-0.1862940668112595,-0.19287501432306456,-0.19611666823298263
292.2324649298597,-0.08234237454588905,-0.20893748328996384,-0.10992764376035097,-0.134478126314659,-0.15575225725203412,-0.17357349673176506,-0.187828223572516,-0.19846291397321736,-0.20548071044348548,-0.20893748328996364
292.9058116232465,-0.08461214758023772,-0.21516024003794537,-0.11305747470063801,-0.13837440976678178,-0.16031324849995984,-0.17869151631377278,-0.1933917838723856,-0.20435874238784696,-0.21159564778646592,-0.2151602400379455
293.57915831663325,-0.08311356458696072,-0.21190440380519912,-0.11117440515281421,-0.13615038072875904,-0.15779441729809165,-0.17592597945776411,-0.19042890016125263,-0.20124847632480836,-0.20838793898429978,-0.21190440380519904
294.25250501002006,-0.07958628405280867,-0.2030178550238438,-0.10647910561135773,-0.13041573791672192,-0.1511592287524015,-0.16853644301689974,-0.18243597907018666,-0.1928053806398793,-0.1996477487100614,-0.20301785502384362
294.9258517034068,-0.07625891983692176,-0.19438187712552374,-0.10199548666149907,-0.12490268052794903,-0.1447539070666981,-0.1613835962199947,-0.17468521126439857,-0.18460858454419188,-0.19115667965108124,-0.19438187712552368
295.5991983967936,-0.07554058996552235,-0.1921363499339868,-0.10094559926150871,-0.12355676185690813,-0.14315095681328185,-0.15956513939562555,-0.17269438716120303,-0.18248928432191047,-0.18895274206228274,-0.19213634993398654
296.27254509018036,-0.07667965811366978,-0.19487825332183273,-0.10243437364753777,-0.1253564224872326,-0.14521982993754146,-0.16185946057216036,-0.17516904210661588,-0.18509851957497958,-0.19165083851778203,-0.19487825332183284
296.9458917835671,-0.07939346360432209,-0.20139254601686335,-0.1059773123089675,-0.1296364991857827,-0.1501382547619786,-0.16731246802887523,-0.18104965609156495,-0.1912982450346127,-0.1980612632682906,-0.20139254601686324
297.6192384769539,-0.08631380461275745,-0.2184206272670804,-0.1151017572601313,-0.14072130977935202,-0.16292114468538932,-0.18151757772025603,-0.1963923751128312,-0.20748982890670947,-0.21481319893123896,-0.21842062726708023
298.29258517034066,-0.09073557235085736,-0.2306711444471739,-0.12122658279622461,-0.14836403869137776,-0.17188038681236795,-0.19158010596528935,-0.20733736813862996,-0.21909290674738569,-0.2268502087558107,-0.23067114444717385
298.96593186372746,-0.08998469824044818,-0.22888814291240675,-0.1202502352931876,-0.14718746948934477,-0.17053055115160792,-0.19008521315789786,-0.20572644205765545,-0.2173953606239788,-0.22509543829701095,-0.2288881429124066
299.6392785571142,-0.09366467096911102,-0.23755448438956506,-0.12501877623715624,-0.15292323961879017,-0.1771036281267643,-0.19735937902688896,-0.21356140791883857,-0.22564890504251792,-0.2336254390443807,-0.23755448438956514
300.312625250501,-0.09545878583511319,-0.24301807184220015,-0.12760996288347579,-0.15622576136319846,-0.18102359848977181,-0.20179698066436913,-0.21841302763598935,-0.2308091581727219,-0.2389890610397569,-0.2430180718422001
300.98597194388776,-0.09309816894347131,-0.23698232932881252,-0.12444844444851956,-0.15235152117409576,-0.17653178543504264,-0.19678784062852875,-0.21299008998142352,-0.2250775012420997,-0.2330536742765456,-0.23698232932881244
301.65931863727457,-0.09589924215432652,-0.24334308118624548,-0.12802742351983046,-0.15662107674157102,-0.18139882603535962,-0.2021550385936003,-0.2187573701379279,-0.23114347777836167,-0.23931702259142995,-0.24334308118624576
302.3326653306613,-0.0981686845896544,-0.24971109974726255,-0.13118827558712567,-0.1605765735384733,-0.18604361598988944,-0.20737751153141185,-0.2244419019587362,-0.23717256459520786,-0.24557328159537153,-0.24971109974726238
303.0060120240481,-0.09776545716798139,-0.24865750177512141,-0.13064327905081669,-0.15990544653659278,-0.18526321146194102,-0.20650557228704208,-0.22349674545854492,-0.23617278040919243,-0.24453744460989352,-0.24865750177512147
303.67935871743487,-0.10053076456441892,-0.2552455513277992,-0.13424286643354932,-0.16424652010373486,-0.19024627878784672,-0.21202623080050453,-0.22944742012938732,-0.24244439221944464,-0.2510209936826492,-0.25524555132779914
304.35270541082167,-0.10293002040337937,-0.26169298811339137,-0.13752323053394355,-0.1683118324351134,-0.19499219920522548,-0.21734245103880032,-0.23521979932831005,-0.24855699073652035,-0.2573579839173085,-0.2616929881133914
305.0260521042084,-0.10332126736555067,-0.26285728253748,-0.13808239511745787,-0.16902085433525696,-0.19583129925377338,-0.21829060009929568,-0.23625516896188017,-0.24965737997871357,-0.2585012175161765,-0.26285728253747953
305.69939879759517,-0.10340682243383104,-0.2630777764384729,-0.13819732556768796,-0.16916195035604878,-0.19599508042294275,-0.21847338873532784,-0.23645316084029933,-0.24986671157539886,-0.25871802908123886,-0.2630777764384731
306.37274549098197,-0.10423409594284733,-0.2650165831229813,-0.1392672563263677,-0.17044749059545103,-0.1974672683906039,-0.22010185919493808,-0.2382066413049388,-0.25171349908222396,-0.26062644295413784,-0.26501658312298143
307.0460921843687,-0.10585442630443269,-0.2691033234530859,-0.14142511649225872,-0.1730836700345296,-0.2005178943390316,-0.22349965030755947,-0.24188212136686607,-0.2555961570938704,-0.2646458278706387,-0.2691033234530855
307.7194388777555,-0.1071755590566912,-0.27254778225267356,-0.1432086827408959,-0.1752789837595606,-0.20307010718275686,-0.22635087433403697,-0.24497251433727896,-0.25886495769797,-0.26803233025757456,-0.2725477822526734
308.39278557114227,-0.107035512013109,-0.2724664609770133,-0.14308065374940176,-0.17516225608983807,-0.2029634957811658,-0.22625286008793394,-0.2448813700300432,-0.25877886345596507,-0.2679494768317132,-0.2724664609770131
309.0661322645291,-0.10552358874499539,-0.2687096220968557,-0.14107929915042958,-0.1727255179575342,-0.20014958554957266,-0.22312303527361804,-0.2414988512890684,-0.2552077982863583,-0.2642539602845583,-0.268709622096856
309.7394789579158,-0.10400915932277993,-0.2648430813918843,-0.13905240797345658,-0.17024249133267055,-0.19727126863770011,-0.2199135749886867,-0.23802451896361548,-0.2515358655454601,-0.2604516395768759,-0.26484308139188445
310.4128256513026,-0.10265135740090464,-0.261361549036509,-0.13723194595721894,-0.16801018772784512,-0.19468204202769374,-0.21702533925312473,-0.2348971148244406,-0.2482300406817627,-0.25702808772046837,-0.2613615490365094
311.0861723446894,-0.10105083359648873,-0.25739936438140687,-0.13511655368486303,-0.16543677133210183,-0.19171183420287918,-0.2137227822193093,-0.231328718530474,-0.24446329075947934,-0.2531304141029296,-0.25739936438140676
311.7595190380762,-0.09843255147662515,-0.2508205986872751,-0.13163504896404887,-0.16118718825231707,-0.1867967695216672,-0.20825028206427088,-0.22541033868814886,-0.23821224219433418,-0.24665981238964022,-0.2508205986872753
312.4328657314629,-0.09679993703200204,-0.24642248229094385,-0.12940055236507697,-0.15841646153084982,-0.1835610735573654,-0.20462496915832765,-0.22147338797144991,-0.23404286522535828,-0.24233714354493507,-0.2464224822909438
313.1062124248497,-0.09590275693965719,-0.24420004052154076,-0.12821449219220857,-0.15697338243267173,-0.18189531911429463,-0.20277269756581942,-0.2194719257081965,-0.23193008945926064,-0.24015089946613835,-0.2442000405215408
313.7795591182365,-0.0938325160823292,-0.23909573377868187,-0.1254826900264493,-0.15365313788769444,-0.178065341901119,-0.1985157879671024,-0.21487352067015164,-0.22707687107178406,-0.2351294796830705,-0.23909573377868165
314.4529058116232,-0.09095236348792671,-0.23186382310019701,-0.12165406475021787,-0.14898055541965968,-0.17266152184697114,-0.19249944797151614,-0.20836724067653334,-0.2202050519679794,-0.22801641691168203,-0.23186382310019682
315.12625250501003,-0.08620384792023901,-0.2202374904200773,-0.11540571165219413,-0.14139826357409557,-0.16392378838950025,-0.18279398861442583,-0.19788771391309212,-0.20914792336015914,-0.2165779945521034,-0.22023749042007726
315.7995991983968,-0.07819240787741191,-0.20003628736577045,-0.10473758650127599,-0.1283661313168057,-0.14884334753339856,-0.1659977689631903,-0.17971908409201204,-0.18995536258351858,-0.19670968646299608,-0.20003628736577056
316.4729458917836,-0.0742367980162129,-0.18908227835627728,-0.09925962434291895,-0.12153126820294399,-0.1408315835141261,-0.1569997089501836,-0.16993213509767055,-0.17958011782725675,-0.18594653466292227,-0.18908227835627733
317.14629258517033,-0.07396450605643416,-0.18824389930820523,-0.09886451743790756,-0.12102643961978066,-0.1402314545422033,-0.1563196641436994,-0.1691881729597436,-0.17878852147663216,-0.1851235661285638,-0.1882438993082054
317.81963927855713,-0.07338277889497845,-0.18677943032625122,-0.09809038437223974,-0.1200811111804593,-0.13913780004683926,-0.15510176604530024,-0.16787089519462828,-0.17739709665354486,-0.18368320571864796,-0.18677943032625122
318.4929859719439,-0.07341594914589059,-0.1867363997425052,-0.0981073126501226,-0.12008330252683364,-0.13912707075789071,-0.15508015605452918,-0.16784058514606326,-0.1773603309653536,-0.1836422226435693,-0.18673639974250505
319.1663326653307,-0.07362266712683374,-0.1873379692146628,-0.0983998785937757,-0.12045242004665596,-0.13956260323979655,-0.15557135447132464,-0.16837630772540324,-0.17792925203746787,-0.1842330284233337,-0.18733796921466284
319.83967935871743,-0.07333191339653895,-0.18654205660123208,-0.09799915480909974,-0.11995374349931404,-0.1389790019813525,-0.15491659492290383,-0.16766463120973044,-0.17717512330603175,-0.18345089880854415,-0.1865420566012322
320.5130260521042,-0.07537131395628359,-0.19129908319864408,-0.10063192146687944,-0.12311367065336856,-0.1425952436645107,-0.1589149012792304,-0.17196855102163408,-0.1817071600859945,-0.18813360946621954,-0.19129908319864397
321.186372745491,-0.07851532016703856,-0.19939259260769482,-0.1048541725464433,-0.12829574499048663,-0.1486091577560681,-0.16562568541594908,-0.17923674073513407,-0.18939117482213041,-0.19609199416987372,-0.19939259260769493
321.85971943887773,-0.08045386884207711,-0.20445199644111692,-0.10747233411480493,-0.13151908379130164,-0.15235708736429443,-0.16981312918918565,-0.183775736190614,-0.19419240318674993,-0.2010662193255457,-0.20445199644111692
322.53306613226454,-0.08221203424949834,-0.20891896161523169,-0.10982073494524405,-0.1343927980739373,-0.15568601681070782,-0.17352339277165743,-0.18779101847412916,-0.19843524208029165,-0.20545922017862756,-0.2089189616152314
323.2064128256513,-0.08325544151871293,-0.21177117352935942,-0.1112577232816456,-0.13618050333782694,-0.1577778673421617,-0.17587011300880842,-0.19034159736653203,-0.20113785475109736,-0.20826209312798474,-0.21177117352935929
323.8797595190381,-0.08292534193302914,-0.2110568569846723,-0.11084351837003754,-0.13569174479336044,-0.15722466364521606,-0.17526298405602914,-0.18969133160038448,-0.2004553700227822,-0.20755830247553642,-0.21105685698467258
324.55310621242484,-0.08263193607093769,-0.21026604859781714,-0.11044186049353648,-0.13519364095501613,-0.1566429297978728,-0.17461117280223928,-0.18898346847074715,-0.19970570241112284,-0.20678106386192543,-0.2102660485978173
325.22645290581164,-0.08234403138013471,-0.20956910625474723,-0.11006473954319339,-0.13473718591648706,-0.15611776402084526,-0.17402846208988443,-0.18835472842167156,-0.19904261393406772,-0.20609529867742366,-0.2095691062547474
325.8997995991984,-0.08181808308459934,-0.20824120533260315,-0.10936401554590916,-0.13388093675193086,-0.15512675703559803,-0.1729245735741267,-0.18716054873525811,-0.19778107008239376,-0.2047892981526555,-0.20824120533260312
326.5731462925852,-0.08149957723263979,-0.20739063441930689,-0.10892969454999217,-0.1333434465732581,-0.15449981507400407,-0.17222267894214385,-0.18639870255361068,-0.19697450909598108,-0.20395324444572255,-0.20739063441930655
327.24649298597194,-0.08127635281699214,-0.20682977005955885,-0.1086328871848967,-0.13298115973752966,-0.1540807917259973,-0.1717561294276967,-0.1858941380740625,-0.19644158261802397,-0.20340160065666524,-0.20682977005955863
327.91983967935874,-0.08101525550967519,-0.20615803470266236,-0.10828233225238987,-0.13255097250769482,-0.15358159064929028,-0.17119911241354818,-0.18529087582394,-0.19580382132416937,-0.2027410760859344,-0.20615803470266242
328.5931863727455,-0.08094329298419146,-0.20594329966504185,-0.10817935224632672,-0.13242031515665315,-0.1534269110521154,-0.17102429485526885,-0.18509995125928755,-0.1956008891507777,-0.20253023105795434,-0.20594329966504157
329.26653306613224,-0.08100378997682986,-0.20608757985289547,-0.10825813396065007,-0.13251534801629253,-0.15353601459086458,-0.17114518092031789,-0.185230262108209,-0.19573823403884588,-0.20267222096332768,-0.20608757985289483
329.93987975951904,-0.08101990724067815,-0.20616130409586547,-0.10828672012064941,-0.13255509638426052,-0.15358547037745515,-0.17120278187352506,-0.18529437747279973,-0.19580720131315865,-0.2027443800228327,-0.2061613040958653
330.6132264529058,-0.08055990106830123,-0.20506186699405868,-0.1076871792068141,-0.13183152859537703,-0.15275451124851383,-0.17028189327381035,-0.18430155495823525,-0.1947606932878355,-0.20166242143442437,-0.2050618669940587
331.2865731462926,-0.08018958626249381,-0.2040483986913163,-0.10717692099022837,-0.13119656677591815,-0.15201140453857073,-0.16944816229754284,-0.18339533776145348,-0.19380041745974208,-0.20066649629796524,-0.20404839869131636
331.95991983967934,-0.08024366010519998,-0.20415961437895097,-0.10724353339666712,-0.13127427032839478,-0.15209868298067997,-0.16954344796857812,-0.18349702900849213,-0.1939068959194308,-0.20077614392226373,-0.20415961437895103
332.63326653306615,-0.08017425934463523,-0.20400415664142815,-0.10715531378467592,-0.13116935429465928,-0.151979326454025,-0.16941200520936567,-0.18335591820376135,-0.19375856586469584,-0.20062304208920312,-0.2040041566414284
333.3066132264529,-0.0804108972261308,-0.204519413054714,-0.10745290028783734,-0.13152099972724876,-0.1523777179030999,-0.16984951806306445,-0.18382472521438725,-0.19425074274494536,-0.2011306687191265,-0.2045194130547141
333.9799599198397,-0.08095910409322421,-0.20594875062899615,-0.10819302509580336,-0.13243199206435796,-0.15343680908948099,-0.171032684184618,-0.1851071349371901,-0.19560718475134947,-0.20253595437030256,-0.20594875062899617
334.65330661322645,-0.08066019868106188,-0.20528921774765108,-0.10781521576981926,-0.13198421066603963,-0.15292852725166275,-0.17047377188979576,-0.18450772176828867,-0.19497752507354593,-0.20188629761220414,-0.20528921774765102
335.32665330661325,-0.08178457339916104,-0.20775528477455996,-0.10923302760426669,-0.1336623371499136,-0.15483177972050907,-0.17256544061229268,-0.18675010872927245,-0.19733245941781358,-0.20431562920449955,-0.20775528477456018
336.0,-0.08506919633616158,-0.2159698797493261,-0.11359229772399655,-0.13897771678748844,-0.1609755076374829,-0.17940300981619778,-0.19414266649887751,-0.20513910268192403,-0.21239557221706476,-0.2159698797493259

